Tidal deformations of compact objects and gravitational wave emission

Observations of gravitational wave (GW) signals produced by coalescing binary neutron stars (NS), like the GW event GW170817, can be exploited to constrain the equation of state (EoS) of matter in the stars' inner core. The information on the internal structure and composition of the stars is encoded in their tidal Love numbers, which leave an imprint in the waveform of the GW signal emitted from the binary during the late inspiral phase. We extended the theory of tidal deformations of compact objects by computing the spin-tidal corrections that affect the dynamics and the GW emission of a binary system at the leading post-Newtonian (PN) order and to linear order in the spin. These corrections are divided into two classes: terms due to the coupling between the standard tidal Love numbers and the spins of the objects, and terms depending on the rotational tidal Love numbers. Both enter the GW phase at 6.5PN order. We analysed the impact of the spin-tidal couplings by estimating the parameter bias induced on GW170817-like events, assuming second- and third-generation ground based interferometers. If relatively high spinning ($\chi \gtrsim 0.1$) NS binaries exist in nature, these effects might be observed by the next generation of detectors. Lastly, we proved the feasibility of solving the so-called inverse stellar problem using GW detections, i.e., reconstructing the EoS from the measurement of NS masses and tidal Love numbers. Our results show that few observations of coalescing binary NS by a network of advanced detectors would allow us to put interesting constraints on the phenomenological parameters of a piecewise polytropic representation of the EoS, and to perform a model selection among the realistic EoS proposed in the literature.

==> chapter_1/figures/apr4_stable.dat <==
   1.33526E+001   3.99365E-001   4.43510E+014   2.97499E-001
   1.32040E+001   4.16251E-001   4.58255E+014   3.06958E-001
   1.30702E+001   4.33012E-001   4.72143E+014   3.17911E-001
   1.29506E+001   4.49615E-001   4.84958E+014   3.29012E-001
   1.28438E+001   4.66050E-001   4.97095E+014   3.37238E-001
   1.27484E+001   4.82285E-001   5.08667E+014   3.44716E-001
   1.26631E+001   4.98302E-001   5.19665E+014   3.56572E-001
   1.25865E+001   5.14108E-001   5.29965E+014   3.65663E-001
   1.25177E+001   5.29706E-001   5.39845E+014   3.72805E-001
   1.24556E+001   5.45087E-001   5.49359E+014   3.79690E-001
   1.23996E+001   5.60246E-001   5.58540E+014   3.86339E-001
   1.23488E+001   5.75178E-001   5.67416E+014   3.92771E-001
   1.23027E+001   5.89884E-001   5.76010E+014   3.99004E-001
   1.22607E+001   6.04363E-001   5.84343E+014   4.05052E-001
   1.22224E+001   6.18617E-001   5.92435E+014   4.10895E-001
   1.21873E+001   6.32649E-001   6.00301E+014   4.16582E-001
   1.21551E+001   6.46461E-001   6.07939E+014   4.24446E-001
   1.21254E+001   6.60062E-001   6.15276E+014   4.31995E-001
   1.20981E+001   6.73463E-001   6.22398E+014   4.37589E-001
   1.20729E+001   6.86666E-001   6.29348E+014   4.42869E-001
   1.20495E+001   6.99674E-001   6.36136E+014   4.48030E-001
   1.20278E+001   7.12492E-001   6.42771E+014   4.53079E-001
   1.20077E+001   7.25123E-001   6.49261E+014   4.58022E-001
   1.19890E+001   7.37570E-001   6.55614E+014   4.62865E-001
   1.19715E+001   7.49837E-001   6.61837E+014   4.67612E-001
   1.19552E+001   7.61928E-001   6.67936E+014   4.72267E-001
   1.19399E+001   7.73847E-001   6.73917E+014   4.76836E-001
   1.19256E+001   7.85596E-001   6.79786E+014   4.81323E-001
   1.19121E+001   7.97180E-001   6.85547E+014   4.85743E-001
   1.18995E+001   8.08602E-001   6.91205E+014   4.90081E-001
   1.18876E+001   8.19866E-001   6.96765E+014   4.94228E-001
   1.18764E+001   8.30974E-001   7.02235E+014   4.98175E-001
   1.18658E+001   8.41931E-001   7.07620E+014   5.02137E-001
   1.18558E+001   8.52738E-001   7.12920E+014   5.06126E-001
   1.18463E+001   8.63400E-001   7.18137E+014   5.10114E-001
   1.18373E+001   8.73919E-001   7.23273E+014   5.14043E-001
   1.18287E+001   8.84299E-001   7.28332E+014   5.17915E-001
   1.18206E+001   8.94542E-001   7.33317E+014   5.21732E-001
   1.18128E+001   9.04652E-001   7.38230E+014   5.25496E-001
   1.18055E+001   9.14631E-001   7.43073E+014   5.29208E-001
   1.17984E+001   9.24481E-001   7.47849E+014   5.32871E-001
   1.17917E+001   9.34207E-001   7.52561E+014   5.36486E-001
   1.17852E+001   9.43809E-001   7.57210E+014   5.40055E-001
   1.17790E+001   9.53292E-001   7.61798E+014   5.43579E-001
   1.17731E+001   9.62656E-001   7.66327E+014   5.47059E-001
   1.17674E+001   9.71905E-001   7.70799E+014   5.50497E-001
   1.17619E+001   9.81042E-001   7.75217E+014   5.53904E-001
   1.17566E+001   9.90067E-001   7.79581E+014   5.57282E-001
   1.17516E+001   9.98984E-001   7.83892E+014   5.60804E-001
   1.17466E+001   1.00779E+000   7.88154E+014   5.64404E-001
   1.17419E+001   1.01650E+000   7.92368E+014   5.66247E-001
   1.17373E+001   1.02511E+000   7.96536E+014   5.67379E-001
   1.17329E+001   1.03361E+000   8.00710E+014   5.69406E-001
   1.17286E+001   1.04201E+000   8.04857E+014   5.71715E-001
   1.17244E+001   1.05031E+000   8.08959E+014   5.74553E-001
   1.17204E+001   1.05852E+000   8.13018E+014   5.77577E-001
   1.17164E+001   1.06663E+000   8.17034E+014   5.80570E-001
   1.17126E+001   1.07465E+000   8.21010E+014   5.83534E-001
   1.17089E+001   1.08257E+000   8.24946E+014   5.86469E-001
   1.17052E+001   1.09041E+000   8.28843E+014   5.89375E-001
   1.17017E+001   1.09816E+000   8.32701E+014   5.92253E-001
   1.16982E+001   1.10582E+000   8.36523E+014   5.95105E-001
   1.16948E+001   1.11339E+000   8.40308E+014   5.97930E-001
   1.16915E+001   1.12089E+000   8.44058E+014   6.00729E-001
   1.16883E+001   1.12830E+000   8.47773E+014   6.03503E-001
   1.16851E+001   1.13563E+000   8.51454E+014   6.06252E-001
   1.16820E+001   1.14288E+000   8.55103E+014   6.08977E-001
   1.16789E+001   1.15006E+000   8.58719E+014   6.11678E-001
   1.16759E+001   1.15715E+000   8.62303E+014   6.14357E-001
   1.16730E+001   1.16418E+000   8.65856E+014   6.17012E-001
   1.16700E+001   1.17113E+000   8.69379E+014   6.19646E-001
   1.16672E+001   1.17801E+000   8.72872E+014   6.22258E-001
   1.16644E+001   1.18481E+000   8.76336E+014   6.24848E-001
   1.16616E+001   1.19155E+000   8.79772E+014   6.27843E-001
   1.16589E+001   1.19822E+000   8.83180E+014   6.30870E-001
   1.16562E+001   1.20482E+000   8.86560E+014   6.33405E-001
   1.16535E+001   1.21135E+000   8.89914E+014   6.33641E-001
   1.16509E+001   1.21782E+000   8.93241E+014   6.33892E-001
   1.16483E+001   1.22422E+000   8.96572E+014   6.34514E-001
   1.16457E+001   1.23056E+000   8.99928E+014   6.35770E-001
   1.16432E+001   1.23684E+000   9.03260E+014   6.37018E-001
   1.16407E+001   1.24305E+000   9.06571E+014   6.38725E-001
   1.16382E+001   1.24920E+000   9.09864E+014   6.40961E-001
   1.16357E+001   1.25529E+000   9.13132E+014   6.43180E-001
   1.16333E+001   1.26132E+000   9.16377E+014   6.45429E-001
   1.16309E+001   1.26729E+000   9.19598E+014   6.47716E-001
   1.16285E+001   1.27320E+000   9.22798E+014   6.49986E-001
   1.16261E+001   1.27906E+000   9.25975E+014   6.52241E-001
   1.16237E+001   1.28486E+000   9.29130E+014   6.54480E-001
   1.16214E+001   1.29060E+000   9.32264E+014   6.56705E-001
   1.16190E+001   1.29629E+000   9.35377E+014   6.58914E-001
   1.16167E+001   1.30192E+000   9.38469E+014   6.61108E-001
   1.16144E+001   1.30750E+000   9.41540E+014   6.63289E-001
   1.16121E+001   1.31303E+000   9.44592E+014   6.65455E-001
   1.16099E+001   1.31851E+000   9.47624E+014   6.67607E-001
   1.16076E+001   1.32393E+000   9.50636E+014   6.69745E-001
   1.16054E+001   1.32931E+000   9.53629E+014   6.71870E-001
   1.16031E+001   1.33464E+000   9.56604E+014   6.73981E-001
   1.16009E+001   1.33991E+000   9.59560E+014   6.76079E-001
   1.15987E+001   1.34515E+000   9.62497E+014   6.78165E-001
   1.15965E+001   1.35033E+000   9.65417E+014   6.80238E-001
   1.15749E+001   1.39972E+000   9.93684E+014   6.97076E-001
   1.15539E+001   1.44504E+000   1.02111E+015   7.07480E-001
   1.15332E+001   1.48671E+000   1.04737E+015   7.24925E-001
   1.15128E+001   1.52517E+000   1.07242E+015   7.41553E-001
   1.14926E+001   1.56080E+000   1.09640E+015   7.55881E-001
   1.14725E+001   1.59389E+000   1.11984E+015   7.60237E-001
   1.14525E+001   1.62467E+000   1.14278E+015   7.73285E-001
   1.14327E+001   1.65335E+000   1.16491E+015   7.86891E-001
   1.14130E+001   1.68016E+000   1.18631E+015   8.00208E-001
   1.13934E+001   1.70527E+000   1.20702E+015   8.12698E-001
   1.13739E+001   1.72883E+000   1.22737E+015   8.11997E-001
   1.13546E+001   1.75096E+000   1.24767E+015   8.20416E-001
   1.13355E+001   1.77177E+000   1.26741E+015   8.31508E-001
   1.13165E+001   1.79136E+000   1.28664E+015   8.42288E-001
   1.12977E+001   1.80985E+000   1.30539E+015   8.53291E-001
   1.12790E+001   1.82731E+000   1.32369E+015   8.61512E-001
   1.12605E+001   1.84384E+000   1.34177E+015   8.62379E-001
   1.12422E+001   1.85948E+000   1.35983E+015   8.66306E-001
   1.12241E+001   1.87430E+000   1.37762E+015   8.74666E-001
   1.12062E+001   1.88835E+000   1.39505E+015   8.83553E-001
   1.11884E+001   1.90169E+000   1.41213E+015   8.92244E-001
   1.11709E+001   1.91437E+000   1.42889E+015   9.01384E-001
   1.11535E+001   1.92643E+000   1.44534E+015   9.08492E-001
   1.11363E+001   1.93792E+000   1.46160E+015   9.09272E-001
   1.11193E+001   1.94886E+000   1.47787E+015   9.09663E-001
   1.11025E+001   1.95929E+000   1.49410E+015   9.14660E-001
   1.10859E+001   1.96923E+000   1.51007E+015   9.22023E-001
   1.10695E+001   1.97872E+000   1.52579E+015   9.29252E-001
   1.10533E+001   1.98778E+000   1.54127E+015   9.36352E-001
   1.10372E+001   1.99644E+000   1.55652E+015   9.44118E-001
   1.10213E+001   2.00472E+000   1.57154E+015   9.51130E-001
   1.10056E+001   2.01265E+000   1.58636E+015   9.51290E-001
   1.09901E+001   2.02024E+000   1.60127E+015   9.50858E-001
   1.09748E+001   2.02750E+000   1.61613E+015   9.52144E-001
   1.09596E+001   2.03446E+000   1.63095E+015   9.56691E-001
   1.09446E+001   2.04113E+000   1.64558E+015   9.62531E-001
   1.09298E+001   2.04752E+000   1.66003E+015   9.68474E-001
   1.09151E+001   2.05365E+000   1.67430E+015   9.74330E-001
   1.09006E+001   2.05953E+000   1.68841E+015   9.80741E-001
   1.08863E+001   2.06518E+000   1.70235E+015   9.86728E-001
   1.08721E+001   2.07060E+000   1.71613E+015   9.89496E-001
   1.08581E+001   2.07581E+000   1.72986E+015   9.90160E-001
   1.08442E+001   2.08082E+000   1.74356E+015   9.88474E-001
   1.08305E+001   2.08563E+000   1.75734E+015   9.90195E-001
   1.08170E+001   2.09026E+000   1.77107E+015   9.93173E-001
   1.08036E+001   2.09470E+000   1.78466E+015   9.98020E-001
   1.07903E+001   2.09898E+000   1.79812E+015   1.00296E+000
   1.07772E+001   2.10309E+000   1.81144E+015   1.00784E+000
   1.07642E+001   2.10705E+000   1.82464E+015   1.01281E+000
   1.07514E+001   2.11086E+000   1.83771E+015   1.01854E+000
   1.07387E+001   2.11452E+000   1.85066E+015   1.02336E+000
   1.07261E+001   2.11805E+000   1.86350E+015   1.02405E+000
   1.07136E+001   2.12145E+000   1.87625E+015   1.02458E+000
   1.07013E+001   2.12473E+000   1.88914E+015   1.02397E+000
   1.06891E+001   2.12788E+000   1.90192E+015   1.02344E+000
   1.06771E+001   2.13092E+000   1.91479E+015   1.02644E+000
   1.06651E+001   2.13385E+000   1.92756E+015   1.02941E+000
   1.06533E+001   2.13667E+000   1.94022E+015   1.03335E+000
   1.06416E+001   2.13939E+000   1.95279E+015   1.03745E+000
   1.06301E+001   2.14201E+000   1.96525E+015   1.04159E+000
   1.06186E+001   2.14453E+000   1.97762E+015   1.04575E+000
   1.06073E+001   2.14696E+000   1.98989E+015   1.04999E+000
   1.05960E+001   2.14931E+000   2.00208E+015   1.05458E+000
   1.05849E+001   2.15157E+000   2.01417E+015   1.05913E+000
   1.05739E+001   2.15375E+000   2.02621E+015   1.05766E+000
   1.05630E+001   2.15585E+000   2.03817E+015   1.05504E+000
   1.05522E+001   2.15787E+000   2.05018E+015   1.05380E+000
   1.05414E+001   2.15983E+000   2.06239E+015   1.05503E+000
   1.05308E+001   2.16171E+000   2.07451E+015   1.05626E+000
   1.05203E+001   2.16352E+000   2.08656E+015   1.05924E+000
   1.05099E+001   2.16527E+000   2.09852E+015   1.06272E+000
   1.04996E+001   2.16695E+000   2.11041E+015   1.06616E+000
   1.04894E+001   2.16857E+000   2.12222E+015   1.06958E+000
   1.04793E+001   2.17014E+000   2.13396E+015   1.07296E+000
   1.04693E+001   2.17164E+000   2.14562E+015   1.07692E+000
   1.04594E+001   2.17309E+000   2.15721E+015   1.08188E+000
   1.04495E+001   2.17449E+000   2.16873E+015   1.08681E+000
   1.04398E+001   2.17584E+000   2.18018E+015   1.08662E+000
   1.04301E+001   2.17713E+000   2.19157E+015   1.08216E+000
   1.04205E+001   2.17838E+000   2.20288E+015   1.07788E+000
   1.04110E+001   2.17958E+000   2.21448E+015   1.07586E+000
   1.04016E+001   2.18074E+000   2.22623E+015   1.07526E+000
   1.03922E+001   2.18185E+000   2.23792E+015   1.07469E+000
   1.03830E+001   2.18292E+000   2.24958E+015   1.07600E+000
   1.03738E+001   2.18394E+000   2.26120E+015   1.07861E+000
   1.03647E+001   2.18493E+000   2.27275E+015   1.08121E+000
   1.03557E+001   2.18588E+000   2.28425E+015   1.08389E+000
   1.03468E+001   2.18679E+000   2.29568E+015   1.08669E+000
   1.03379E+001   2.18766E+000   2.30706E+015   1.08947E+000
   1.03291E+001   2.18849E+000   2.31838E+015   1.09223E+000
   1.03204E+001   2.18930E+000   2.32964E+015   1.09496E+000
   1.03118E+001   2.19006E+000   2.34085E+015   1.09768E+000
   1.03032E+001   2.19080E+000   2.35200E+015   1.10038E+000
   1.02947E+001   2.19150E+000   2.36310E+015   1.10306E+000
   1.02863E+001   2.19218E+000   2.37414E+015   1.10572E+000
   1.02779E+001   2.19282E+000   2.38513E+015   1.10836E+000
   1.02696E+001   2.19344E+000   2.39607E+015   1.11098E+000
   1.02614E+001   2.19402E+000   2.40696E+015   1.11359E+000
   1.02532E+001   2.19458E+000   2.41779E+015   1.11617E+000
   1.02451E+001   2.19512E+000   2.42858E+015   1.11874E+000
   1.02371E+001   2.19563E+000   2.43932E+015   1.12129E+000
   1.02291E+001   2.19611E+000   2.45000E+015   1.12383E+000
   1.02212E+001   2.19657E+000   2.46064E+015   1.12635E+000
   1.02133E+001   2.19701E+000   2.47124E+015   1.12899E+000
   1.02055E+001   2.19743E+000   2.48178E+015   1.13214E+000
   1.01977E+001   2.19782E+000   2.49228E+015   1.13527E+000
   1.01901E+001   2.19819E+000   2.50274E+015   1.13839E+000
   1.01824E+001   2.19855E+000   2.51315E+015   1.14031E+000
   1.01749E+001   2.19888E+000   2.52352E+015   1.14055E+000
   1.01673E+001   2.19919E+000   2.53384E+015   1.14080E+000
   1.01599E+001   2.19949E+000   2.54412E+015   1.14106E+000
   1.01525E+001   2.19976E+000   2.55448E+015   1.13925E+000
   1.01451E+001   2.20002E+000   2.56495E+015   1.13536E+000
   1.01378E+001   2.20026E+000   2.57537E+015   1.13157E+000
   1.01306E+001   2.20049E+000   2.58575E+015   1.12789E+000
   1.01234E+001   2.20069E+000   2.59628E+015   1.12596E+000
   1.01162E+001   2.20088E+000   2.60701E+015   1.12621E+000
   1.01092E+001   2.20106E+000   2.61771E+015   1.12648E+000
   1.01021E+001   2.20122E+000   2.62836E+015   1.12674E+000
   1.00951E+001   2.20136E+000   2.63898E+015   1.12744E+000
   1.00882E+001   2.20149E+000   2.64955E+015   1.12948E+000
   1.00813E+001   2.20161E+000   2.66009E+015   1.13150E+000
   1.00745E+001   2.20171E+000   2.67059E+015   1.13351E+000
   1.00677E+001   2.20180E+000   2.68106E+015   1.13551E+000
   1.00609E+001   2.20188E+000   2.69149E+015   1.13749E+000
   1.00542E+001   2.20194E+000   2.70188E+015   1.13947E+000
   1.00476E+001   2.20199E+000   2.71224E+015   1.14144E+000
   1.00410E+001   2.20202E+000   2.72256E+015   1.14339E+000
   1.00344E+001   2.20205E+000   2.73284E+015   1.14534E+000
   1.00279E+001   2.20206E+000   2.74309E+015   1.14727E+000
   1.00214E+001   2.20207E+000   2.75331E+015   1.14919E+000


==> chapter_1/figures/apr4_unstable.dat <==
   1.00150E+001   2.20206E+000   2.76349E+015   1.15111E+000
   1.00086E+001   2.20204E+000   2.77364E+015   1.15301E+000
   1.00023E+001   2.20201E+000   2.78375E+015   1.15490E+000
   9.99596E+000   2.20197E+000   2.79383E+015   1.15678E+000
   9.98969E+000   2.20192E+000   2.80388E+015   1.15866E+000
   9.98347E+000   2.20186E+000   2.81390E+015   1.16052E+000
   9.97729E+000   2.20179E+000   2.82389E+015   1.16237E+000
   9.97114E+000   2.20171E+000   2.83384E+015   1.16422E+000
   9.96504E+000   2.20162E+000   2.84376E+015   1.16605E+000
   9.95897E+000   2.20153E+000   2.85365E+015   1.16788E+000
   9.95294E+000   2.20142E+000   2.86351E+015   1.16969E+000
   9.94695E+000   2.20131E+000   2.87334E+015   1.17164E+000
   9.94100E+000   2.20119E+000   2.88314E+015   1.17461E+000
   9.93508E+000   2.20106E+000   2.89291E+015   1.17757E+000
   9.92920E+000   2.20093E+000   2.90265E+015   1.18052E+000
   9.92336E+000   2.20078E+000   2.91236E+015   1.18346E+000
   9.91755E+000   2.20063E+000   2.92204E+015   1.18620E+000
   9.91178E+000   2.20047E+000   2.93169E+015   1.18259E+000
   9.90604E+000   2.20031E+000   2.94132E+015   1.17906E+000
   9.90034E+000   2.20014E+000   2.95091E+015   1.17561E+000
   9.89467E+000   2.19996E+000   2.96048E+015   1.17223E+000
   9.88904E+000   2.19978E+000   2.97002E+015   1.16893E+000
   9.88344E+000   2.19959E+000   2.97997E+015   1.16650E+000
   9.87787E+000   2.19939E+000   2.99003E+015   1.16436E+000
   9.87234E+000   2.19919E+000   3.00006E+015   1.16225E+000
   9.86684E+000   2.19898E+000   3.01006E+015   1.16019E+000
   9.86137E+000   2.19877E+000   3.02004E+015   1.15816E+000
   9.85594E+000   2.19855E+000   3.03005E+015   1.15711E+000
   9.85054E+000   2.19832E+000   3.04015E+015   1.15797E+000
   9.84517E+000   2.19809E+000   3.05022E+015   1.15882E+000
   9.83984E+000   2.19786E+000   3.06028E+015   1.15966E+000
   9.83454E+000   2.19762E+000   3.07030E+015   1.16051E+000
   9.82926E+000   2.19737E+000   3.08031E+015   1.16135E+000
   9.82402E+000   2.19712E+000   3.09028E+015   1.16261E+000
   9.81881E+000   2.19687E+000   3.10024E+015   1.16404E+000
   9.81363E+000   2.19661E+000   3.11016E+015   1.16546E+000
   9.80848E+000   2.19634E+000   3.12007E+015   1.16687E+000
   9.80336E+000   2.19608E+000   3.12995E+015   1.16827E+000
   9.79826E+000   2.19580E+000   3.13981E+015   1.16968E+000
   9.79320E+000   2.19552E+000   3.14964E+015   1.17107E+000
   9.78816E+000   2.19524E+000   3.15945E+015   1.17246E+000
   9.78316E+000   2.19496E+000   3.16923E+015   1.17384E+000
   9.77818E+000   2.19467E+000   3.17900E+015   1.17522E+000
   9.77323E+000   2.19437E+000   3.18874E+015   1.17659E+000
   9.76830E+000   2.19408E+000   3.19846E+015   1.17795E+000
   9.76340E+000   2.19377E+000   3.20815E+015   1.17931E+000
   9.75853E+000   2.19347E+000   3.21783E+015   1.18067E+000
   9.75369E+000   2.19316E+000   3.22748E+015   1.18201E+000
   9.74887E+000   2.19285E+000   3.23711E+015   1.18336E+000
   9.74408E+000   2.19253E+000   3.24672E+015   1.18469E+000
   9.73932E+000   2.19222E+000   3.25630E+015   1.18602E+000
   9.73457E+000   2.19190E+000   3.26587E+015   1.18735E+000
   9.72986E+000   2.19157E+000   3.27541E+015   1.18867E+000
   9.72517E+000   2.19124E+000   3.28493E+015   1.18999E+000
   9.72050E+000   2.19091E+000   3.29443E+015   1.19130E+000
   9.71586E+000   2.19058E+000   3.30391E+015   1.19260E+000
   9.71125E+000   2.19024E+000   3.31337E+015   1.19390E+000
   9.70665E+000   2.18990E+000   3.32281E+015   1.19520E+000
   9.70208E+000   2.18956E+000   3.33223E+015   1.19649E+000
   9.69754E+000   2.18922E+000   3.34163E+015   1.19777E+000
   9.69302E+000   2.18887E+000   3.35101E+015   1.19905E+000
   9.68852E+000   2.18852E+000   3.36037E+015   1.20033E+000
   9.68404E+000   2.18817E+000   3.36971E+015   1.20160E+000
   9.67959E+000   2.18782E+000   3.37902E+015   1.20286E+000
   9.67516E+000   2.18746E+000   3.38832E+015   1.20412E+000
   9.67075E+000   2.18711E+000   3.39760E+015   1.20538E+000
   9.66636E+000   2.18675E+000   3.40686E+015   1.20663E+000
   9.66200E+000   2.18638E+000   3.41611E+015   1.20787E+000
   9.65766E+000   2.18602E+000   3.42533E+015   1.20911E+000
   9.65334E+000   2.18565E+000   3.43453E+015   1.21035E+000
   9.64904E+000   2.18529E+000   3.44372E+015   1.21158E+000
   9.64476E+000   2.18492E+000   3.45288E+015   1.21281E+000
   9.64050E+000   2.18454E+000   3.46203E+015   1.21403E+000
   9.63626E+000   2.18417E+000   3.47116E+015   1.21525E+000
   9.63205E+000   2.18380E+000   3.48027E+015   1.21647E+000
   9.62785E+000   2.18342E+000   3.48937E+015   1.21768E+000
   9.62368E+000   2.18304E+000   3.49844E+015   1.21888E+000
   9.61952E+000   2.18266E+000   3.50750E+015   1.22008E+000
   9.61539E+000   2.18228E+000   3.51654E+015   1.22150E+000
   9.61127E+000   2.18190E+000   3.52556E+015   1.22295E+000
   9.60718E+000   2.18151E+000   3.53456E+015   1.22440E+000
   9.60310E+000   2.18113E+000   3.54355E+015   1.22584E+000
   9.59904E+000   2.18074E+000   3.55252E+015   1.22728E+000
   9.59500E+000   2.18035E+000   3.56147E+015   1.22871E+000
   9.59098E+000   2.17996E+000   3.57041E+015   1.23014E+000
   9.58698E+000   2.17957E+000   3.57932E+015   1.23122E+000
   9.58300E+000   2.17918E+000   3.58822E+015   1.23201E+000
   9.57904E+000   2.17879E+000   3.59711E+015   1.23280E+000
   9.57509E+000   2.17839E+000   3.60598E+015   1.23359E+000
   9.57117E+000   2.17800E+000   3.61483E+015   1.23437E+000
   9.56726E+000   2.17760E+000   3.62366E+015   1.23515E+000
   9.56337E+000   2.17720E+000   3.63248E+015   1.23593E+000
   9.55950E+000   2.17681E+000   3.64129E+015   1.23660E+000
   9.55564E+000   2.17641E+000   3.65023E+015   1.23290E+000
   9.55180E+000   2.17601E+000   3.65916E+015   1.22926E+000
   9.54798E+000   2.17561E+000   3.66808E+015   1.22569E+000
   9.54418E+000   2.17521E+000   3.67698E+015   1.22218E+000
   9.54040E+000   2.17480E+000   3.68586E+015   1.21872E+000
   9.53663E+000   2.17440E+000   3.69473E+015   1.21532E+000
   9.53288E+000   2.17400E+000   3.70358E+015   1.21198E+000
   9.52914E+000   2.17359E+000   3.71256E+015   1.20936E+000
   9.52543E+000   2.17319E+000   3.72194E+015   1.20877E+000
   9.52173E+000   2.17278E+000   3.73131E+015   1.20819E+000
   9.51804E+000   2.17237E+000   3.74066E+015   1.20761E+000
   9.51438E+000   2.17197E+000   3.75000E+015   1.20704E+000
   9.51073E+000   2.17156E+000   3.75933E+015   1.20648E+000
   9.50710E+000   2.17115E+000   3.76864E+015   1.20592E+000
   9.50348E+000   2.17074E+000   3.77793E+015   1.20537E+000
   9.49988E+000   2.17033E+000   3.78721E+015   1.20514E+000
   9.49630E+000   2.16992E+000   3.79648E+015   1.20606E+000
   9.49273E+000   2.16951E+000   3.80573E+015   1.20698E+000
   9.48918E+000   2.16910E+000   3.81497E+015   1.20790E+000
   9.48564E+000   2.16869E+000   3.82420E+015   1.20881E+000
   9.48212E+000   2.16828E+000   3.83341E+015   1.20973E+000
   9.47862E+000   2.16787E+000   3.84260E+015   1.21064E+000
   9.47513E+000   2.16745E+000   3.85179E+015   1.21154E+000
   9.47166E+000   2.16704E+000   3.86096E+015   1.21245E+000
   9.46820E+000   2.16663E+000   3.87011E+015   1.21335E+000
   9.46475E+000   2.16621E+000   3.87925E+015   1.21424E+000
   9.46133E+000   2.16580E+000   3.88838E+015   1.21514E+000
   9.45791E+000   2.16538E+000   3.89750E+015   1.21603E+000
   9.45451E+000   2.16497E+000   3.90660E+015   1.21692E+000
   9.45113E+000   2.16455E+000   3.91569E+015   1.21781E+000
   9.44776E+000   2.16414E+000   3.92476E+015   1.21869E+000
   9.44440E+000   2.16372E+000   3.93383E+015   1.21957E+000
   9.44106E+000   2.16330E+000   3.94288E+015   1.22045E+000
   9.43773E+000   2.16289E+000   3.95191E+015   1.22133E+000
   9.43442E+000   2.16247E+000   3.96094E+015   1.22220E+000
   9.43112E+000   2.16205E+000   3.96995E+015   1.22307E+000
   9.42783E+000   2.16164E+000   3.97894E+015   1.22394E+000
   9.42456E+000   2.16122E+000   3.98793E+015   1.22481E+000
   9.42130E+000   2.16080E+000   3.99690E+015   1.22567E+000
   9.41806E+000   2.16038E+000   4.00586E+015   1.22653E+000
   9.41482E+000   2.15997E+000   4.01481E+015   1.22739E+000
   9.41160E+000   2.15955E+000   4.02374E+015   1.22824E+000
   9.40840E+000   2.15913E+000   4.03266E+015   1.22910E+000
   9.40521E+000   2.15871E+000   4.04157E+015   1.22995E+000
   9.40203E+000   2.15829E+000   4.05047E+015   1.23080E+000
   9.39886E+000   2.15787E+000   4.05936E+015   1.23164E+000
   9.39571E+000   2.15746E+000   4.06823E+015   1.23248E+000
   9.39256E+000   2.15704E+000   4.07709E+015   1.23333E+000
   9.38944E+000   2.15662E+000   4.08594E+015   1.23416E+000
   9.38632E+000   2.15620E+000   4.09478E+015   1.23500E+000
   9.38322E+000   2.15578E+000   4.10360E+015   1.23583E+000
   9.38013E+000   2.15536E+000   4.11242E+015   1.23667E+000
   9.37705E+000   2.15494E+000   4.12122E+015   1.23749E+000
   9.37398E+000   2.15452E+000   4.13001E+015   1.23832E+000
   9.37092E+000   2.15411E+000   4.13878E+015   1.23915E+000
   9.36788E+000   2.15369E+000   4.14755E+015   1.23997E+000
   9.36485E+000   2.15327E+000   4.15631E+015   1.24079E+000
   9.36183E+000   2.15285E+000   4.16505E+015   1.24161E+000
   9.35882E+000   2.15243E+000   4.17378E+015   1.24242E+000
   9.35583E+000   2.15201E+000   4.18250E+015   1.24323E+000
   9.35284E+000   2.15159E+000   4.19121E+015   1.24404E+000
   9.34987E+000   2.15118E+000   4.19991E+015   1.24485E+000
   9.34691E+000   2.15076E+000   4.20859E+015   1.24566E+000
   9.34396E+000   2.15034E+000   4.21727E+015   1.24646E+000
   9.34102E+000   2.14992E+000   4.22593E+015   1.24727E+000
   9.33810E+000   2.14950E+000   4.23458E+015   1.24807E+000
   9.33518E+000   2.14909E+000   4.24322E+015   1.24886E+000
   9.33227E+000   2.14867E+000   4.25185E+015   1.24966E+000
   9.32938E+000   2.14825E+000   4.26047E+015   1.25045E+000
   9.32650E+000   2.14783E+000   4.26908E+015   1.25125E+000
   9.32362E+000   2.14742E+000   4.27768E+015   1.25205E+000
   9.32076E+000   2.14700E+000   4.28627E+015   1.25286E+000
   9.31791E+000   2.14658E+000   4.29484E+015   1.25366E+000
   9.31507E+000   2.14617E+000   4.30341E+015   1.25446E+000
   9.31224E+000   2.14575E+000   4.31196E+015   1.25526E+000
   9.30942E+000   2.14534E+000   4.32051E+015   1.25605E+000
   9.30662E+000   2.14492E+000   4.32904E+015   1.25685E+000
   9.30382E+000   2.14450E+000   4.33756E+015   1.25764E+000
   9.30103E+000   2.14409E+000   4.34608E+015   1.25843E+000
   9.29825E+000   2.14367E+000   4.35458E+015   1.25922E+000
   9.29548E+000   2.14326E+000   4.36307E+015   1.26073E+000
   9.29273E+000   2.14284E+000   4.37155E+015   1.26223E+000
   9.28998E+000   2.14243E+000   4.38002E+015   1.26374E+000
   9.28724E+000   2.14202E+000   4.38848E+015   1.26524E+000
   9.28451E+000   2.14160E+000   4.39693E+015   1.26674E+000
   9.28180E+000   2.14119E+000   4.40537E+015   1.26823E+000
   9.27909E+000   2.14078E+000   4.41381E+015   1.26973E+000
   9.27639E+000   2.14036E+000   4.42223E+015   1.27122E+000
   9.27370E+000   2.13995E+000   4.43064E+015   1.27271E+000
   9.27102E+000   2.13954E+000   4.43904E+015   1.27420E+000
   9.26835E+000   2.13913E+000   4.44743E+015   1.27287E+000
   9.26569E+000   2.13871E+000   4.45583E+015   1.26958E+000
   9.26304E+000   2.13830E+000   4.46421E+015   1.26632E+000
   9.26040E+000   2.13789E+000   4.47259E+015   1.26311E+000
   9.25777E+000   2.13748E+000   4.48095E+015   1.25994E+000
   9.25515E+000   2.13707E+000   4.48930E+015   1.25681E+000
   9.25253E+000   2.13666E+000   4.49765E+015   1.25372E+000
   9.24993E+000   2.13625E+000   4.50598E+015   1.25067E+000
   9.24733E+000   2.13584E+000   4.51431E+015   1.24766E+000
   9.24475E+000   2.13543E+000   4.52263E+015   1.24469E+000
   9.24217E+000   2.13502E+000   4.53093E+015   1.24176E+000
   9.23960E+000   2.13461E+000   4.53977E+015   1.24055E+000
   9.23704E+000   2.13421E+000   4.54872E+015   1.23974E+000
   9.23450E+000   2.13380E+000   4.55767E+015   1.23894E+000
   9.23196E+000   2.13339E+000   4.56660E+015   1.23814E+000
   9.22942E+000   2.13299E+000   4.57553E+015   1.23735E+000
   9.22690E+000   2.13258E+000   4.58444E+015   1.23657E+000
   9.22439E+000   2.13217E+000   4.59335E+015   1.23579E+000
   9.22189E+000   2.13177E+000   4.60225E+015   1.23501E+000
   9.21939E+000   2.13136E+000   4.61114E+015   1.23425E+000
   9.21690E+000   2.13096E+000   4.62003E+015   1.23349E+000
   9.21443E+000   2.13055E+000   4.62890E+015   1.23273E+000
   9.21196E+000   2.13015E+000   4.63776E+015   1.23290E+000
   9.20950E+000   2.12975E+000   4.64662E+015   1.23349E+000
   9.20705E+000   2.12934E+000   4.65547E+015   1.23408E+000
   9.20460E+000   2.12894E+000   4.66431E+015   1.23467E+000
   9.20217E+000   2.12854E+000   4.67314E+015   1.23526E+000
   9.19974E+000   2.12814E+000   4.68196E+015   1.23585E+000
   9.19733E+000   2.12774E+000   4.69078E+015   1.23644E+000
   9.19492E+000   2.12734E+000   4.69959E+015   1.23702E+000
   9.19252E+000   2.12694E+000   4.70838E+015   1.23760E+000
   9.19012E+000   2.12654E+000   4.71717E+015   1.23818E+000
   9.18774E+000   2.12614E+000   4.72595E+015   1.23877E+000
   9.18536E+000   2.12574E+000   4.73473E+015   1.23934E+000
   9.18299E+000   2.12534E+000   4.74349E+015   1.23992E+000
   9.18063E+000   2.12494E+000   4.75225E+015   1.24050E+000
   9.17828E+000   2.12454E+000   4.76100E+015   1.24107E+000
   9.17594E+000   2.12414E+000   4.76974E+015   1.24165E+000
   9.17360E+000   2.12375E+000   4.77847E+015   1.24222E+000
   9.17127E+000   2.12335E+000   4.78720E+015   1.24279E+000
   9.16895E+000   2.12295E+000   4.79591E+015   1.24336E+000
   9.16664E+000   2.12256E+000   4.80462E+015   1.24393E+000
   9.16433E+000   2.12216E+000   4.81332E+015   1.24450E+000
   9.16203E+000   2.12177E+000   4.82202E+015   1.24506E+000
   9.15974E+000   2.12137E+000   4.83070E+015   1.24563E+000
   9.15746E+000   2.12098E+000   4.83938E+015   1.24619E+000
   9.15519E+000   2.12059E+000   4.84805E+015   1.24675E+000
   9.15292E+000   2.12019E+000   4.85671E+015   1.24731E+000
   9.15066E+000   2.11980E+000   4.86536E+015   1.24787E+000
   9.14841E+000   2.11941E+000   4.87401E+015   1.24843E+000
   9.14616E+000   2.11902E+000   4.88265E+015   1.24899E+000
   9.14392E+000   2.11862E+000   4.89128E+015   1.24954E+000
   9.14169E+000   2.11823E+000   4.89990E+015   1.25010E+000
   9.13947E+000   2.11784E+000   4.90851E+015   1.25065E+000
   9.13725E+000   2.11745E+000   4.91712E+015   1.25121E+000
   9.13504E+000   2.11706E+000   4.92572E+015   1.25176E+000
   9.13284E+000   2.11667E+000   4.93431E+015   1.25231E+000
   9.13065E+000   2.11629E+000   4.94290E+015   1.25285E+000
   9.12846E+000   2.11590E+000   4.95148E+015   1.25340E+000
   9.12628E+000   2.11551E+000   4.96005E+015   1.25395E+000
   9.12410E+000   2.11512E+000   4.96861E+015   1.25449E+000
   9.12193E+000   2.11473E+000   4.97716E+015   1.25504E+000
   9.11977E+000   2.11435E+000   4.98571E+015   1.25558E+000
   9.11762E+000   2.11396E+000   4.99425E+015   1.25612E+000
   9.11547E+000   2.11358E+000   5.00278E+015   1.25666E+000
   9.11333E+000   2.11319E+000   5.01131E+015   1.25720E+000
   9.11120E+000   2.11281E+000   5.01983E+015   1.25774E+000
   9.10907E+000   2.11242E+000   5.02834E+015   1.25828E+000
   9.10695E+000   2.11204E+000   5.03684E+015   1.25881E+000
   9.10484E+000   2.11166E+000   5.04534E+015   1.25935E+000
   9.10273E+000   2.11127E+000   5.05383E+015   1.25988E+000
   9.10063E+000   2.11089E+000   5.06231E+015   1.26041E+000
   9.09854E+000   2.11051E+000   5.07078E+015   1.26095E+000
   9.09645E+000   2.11013E+000   5.07925E+015   1.26148E+000
   9.09437E+000   2.10975E+000   5.08771E+015   1.26200E+000
   9.09230E+000   2.10937E+000   5.09617E+015   1.26253E+000
   9.09023E+000   2.10899E+000   5.10461E+015   1.26306E+000
   9.08817E+000   2.10861E+000   5.11305E+015   1.26359E+000
   9.08611E+000   2.10823E+000   5.12148E+015   1.26411E+000
   9.08406E+000   2.10785E+000   5.12991E+015   1.26463E+000
   9.08202E+000   2.10747E+000   5.13833E+015   1.26516E+000
   9.07998E+000   2.10709E+000   5.14674E+015   1.26568E+000
   9.07795E+000   2.10672E+000   5.15514E+015   1.26620E+000
   9.07593E+000   2.10634E+000   5.16354E+015   1.26672E+000
   9.07391E+000   2.10596E+000   5.17193E+015   1.26724E+000
   9.07190E+000   2.10559E+000   5.18032E+015   1.26775E+000
   9.06989E+000   2.10521E+000   5.18869E+015   1.26827E+000
   9.06789E+000   2.10484E+000   5.19706E+015   1.26879E+000
   9.06590E+000   2.10447E+000   5.20543E+015   1.26930E+000
   9.06391E+000   2.10409E+000   5.21378E+015   1.26981E+000
   9.06193E+000   2.10372E+000   5.22213E+015   1.27033E+000
   9.05995E+000   2.10335E+000   5.23048E+015   1.27084E+000
   9.05798E+000   2.10297E+000   5.23881E+015   1.27135E+000
   9.05602E+000   2.10260E+000   5.24714E+015   1.27186E+000
   9.05406E+000   2.10223E+000   5.25547E+015   1.27236E+000
   9.05210E+000   2.10186E+000   5.26378E+015   1.27287E+000
   9.05016E+000   2.10149E+000   5.27209E+015   1.27338E+000
   9.04821E+000   2.10112E+000   5.28040E+015   1.27388E+000
   9.04628E+000   2.10075E+000   5.28869E+015   1.27439E+000
   9.04435E+000   2.10038E+000   5.29698E+015   1.27489E+000
   9.04242E+000   2.10001E+000   5.30527E+015   1.27539E+000
   9.04050E+000   2.09964E+000   5.31355E+015   1.27589E+000
   9.03859E+000   2.09928E+000   5.32182E+015   1.27639E+000
   9.03668E+000   2.09891E+000   5.33008E+015   1.27689E+000
   9.03478E+000   2.09854E+000   5.33834E+015   1.27739E+000
   9.03288E+000   2.09818E+000   5.34659E+015   1.27789E+000
   9.03099E+000   2.09781E+000   5.35483E+015   1.27838E+000
   9.02910E+000   2.09745E+000   5.36307E+015   1.27888E+000
   9.02722E+000   2.09708E+000   5.37131E+015   1.27937E+000
   9.02535E+000   2.09672E+000   5.37953E+015   1.27987E+000
   9.02348E+000   2.09635E+000   5.38775E+015   1.28036E+000
   9.02161E+000   2.09599E+000   5.39596E+015   1.28085E+000
   9.01975E+000   2.09563E+000   5.40417E+015   1.28134E+000
   9.01790E+000   2.09527E+000   5.41237E+015   1.28183E+000
   9.01605E+000   2.09490E+000   5.42057E+015   1.28232E+000
   9.01421E+000   2.09454E+000   5.42875E+015   1.28281E+000
   9.01237E+000   2.09418E+000   5.43694E+015   1.28329E+000
   9.01054E+000   2.09382E+000   5.44511E+015   1.28378E+000
   9.00871E+000   2.09346E+000   5.45328E+015   1.28427E+000
   9.00688E+000   2.09310E+000   5.46144E+015   1.28475E+000
   9.00507E+000   2.09274E+000   5.46960E+015   1.28523E+000
   9.00325E+000   2.09239E+000   5.47775E+015   1.28572E+000
   9.00145E+000   2.09203E+000   5.48590E+015   1.28620E+000
   8.99964E+000   2.09167E+000   5.49404E+015   1.28668E+000
   8.99785E+000   2.09131E+000   5.50217E+015   1.28716E+000
   8.99605E+000   2.09096E+000   5.51030E+015   1.28765E+000
   8.99427E+000   2.09060E+000   5.51842E+015   1.28817E+000
   8.99248E+000   2.09025E+000   5.52653E+015   1.28869E+000
   8.99071E+000   2.08989E+000   5.53464E+015   1.28920E+000
   8.98893E+000   2.08954E+000   5.54274E+015   1.28972E+000
   8.98717E+000   2.08918E+000   5.55084E+015   1.29023E+000
   8.98540E+000   2.08883E+000   5.55893E+015   1.29075E+000
   8.98364E+000   2.08848E+000   5.56702E+015   1.29126E+000
   8.98189E+000   2.08813E+000   5.57509E+015   1.29177E+000
   8.98014E+000   2.08777E+000   5.58317E+015   1.29228E+000
   8.97840E+000   2.08742E+000   5.59123E+015   1.29279E+000
   8.97666E+000   2.08707E+000   5.59930E+015   1.29330E+000
   8.97492E+000   2.08672E+000   5.60735E+015   1.29381E+000
   8.97319E+000   2.08637E+000   5.61540E+015   1.29432E+000
   8.97147E+000   2.08602E+000   5.62344E+015   1.29482E+000
   8.96975E+000   2.08567E+000   5.63148E+015   1.29550E+000
   8.96803E+000   2.08532E+000   5.63952E+015   1.29642E+000
   8.96632E+000   2.08497E+000   5.64754E+015   1.29734E+000
   8.96461E+000   2.08463E+000   5.65556E+015   1.29826E+000
   8.96291E+000   2.08428E+000   5.66358E+015   1.29917E+000
   8.96122E+000   2.08393E+000   5.67159E+015   1.30009E+000
   8.95952E+000   2.08359E+000   5.67959E+015   1.30100E+000
   8.95783E+000   2.08324E+000   5.68759E+015   1.30191E+000
   8.95615E+000   2.08290E+000   5.69558E+015   1.30283E+000
   8.95447E+000   2.08255E+000   5.70357E+015   1.30374E+000
   8.95280E+000   2.08221E+000   5.71155E+015   1.30465E+000
   8.95113E+000   2.08186E+000   5.71952E+015   1.30556E+000
   8.94946E+000   2.08152E+000   5.72749E+015   1.30647E+000
   8.94780E+000   2.08118E+000   5.73546E+015   1.30737E+000
   8.94614E+000   2.08084E+000   5.74342E+015   1.30828E+000
   8.94449E+000   2.08049E+000   5.75137E+015   1.30917E+000
   8.94284E+000   2.08015E+000   5.75936E+015   1.30634E+000
   8.94119E+000   2.07981E+000   5.76735E+015   1.30353E+000
   8.93955E+000   2.07947E+000   5.77533E+015   1.30075E+000
   8.93792E+000   2.07913E+000   5.78330E+015   1.29799E+000
   8.93629E+000   2.07879E+000   5.79127E+015   1.29527E+000
   8.93466E+000   2.07845E+000   5.79924E+015   1.29257E+000
   8.93304E+000   2.07811E+000   5.80720E+015   1.28989E+000
   8.93142E+000   2.07778E+000   5.81515E+015   1.28725E+000
   8.92980E+000   2.07744E+000   5.82310E+015   1.28462E+000
   8.92819E+000   2.07710E+000   5.83104E+015   1.28203E+000
   8.92659E+000   2.07676E+000   5.83898E+015   1.27945E+000
   8.92498E+000   2.07643E+000   5.84691E+015   1.27691E+000
   8.92339E+000   2.07609E+000   5.85484E+015   1.27438E+000
   8.92179E+000   2.07576E+000   5.86276E+015   1.27188E+000
   8.92020E+000   2.07542E+000   5.87068E+015   1.26940E+000
   8.91862E+000   2.07509E+000   5.87865E+015   1.26709E+000
   8.91704E+000   2.07475E+000   5.88727E+015   1.26631E+000
   8.91546E+000   2.07442E+000   5.89589E+015   1.26554E+000
   8.91389E+000   2.07409E+000   5.90451E+015   1.26478E+000
   8.91232E+000   2.07376E+000   5.91312E+015   1.26402E+000
   8.91075E+000   2.07343E+000   5.92173E+015   1.26326E+000
   8.90919E+000   2.07309E+000   5.93033E+015   1.26251E+000
   8.90764E+000   2.07276E+000   5.93893E+015   1.26176E+000
   8.90608E+000   2.07243E+000   5.94752E+015   1.26102E+000
   8.90454E+000   2.07210E+000   5.95611E+015   1.26027E+000
   8.90299E+000   2.07177E+000   5.96469E+015   1.25954E+000
   8.90145E+000   2.07145E+000   5.97327E+015   1.25880E+000
   8.89992E+000   2.07112E+000   5.98185E+015   1.25807E+000
   8.89838E+000   2.07079E+000   5.99042E+015   1.25734E+000
   8.89686E+000   2.07046E+000   5.99898E+015   1.25662E+000
   8.89533E+000   2.07013E+000   6.00755E+015   1.25590E+000
   8.89381E+000   2.06981E+000   6.01610E+015   1.25519E+000
   8.89230E+000   2.06948E+000   6.02465E+015   1.25513E+000
   8.89079E+000   2.06916E+000   6.03320E+015   1.25546E+000
   8.88928E+000   2.06883E+000   6.04174E+015   1.25579E+000
   8.88777E+000   2.06851E+000   6.05028E+015   1.25612E+000
   8.88627E+000   2.06818E+000   6.05882E+015   1.25645E+000
   8.88478E+000   2.06786E+000   6.06735E+015   1.25678E+000
   8.88329E+000   2.06754E+000   6.07587E+015   1.25711E+000
   8.88180E+000   2.06721E+000   6.08439E+015   1.25743E+000
   8.88031E+000   2.06689E+000   6.09291E+015   1.25776E+000
   8.87883E+000   2.06657E+000   6.10142E+015   1.25809E+000
   8.87736E+000   2.06625E+000   6.10993E+015   1.25841E+000
   8.87588E+000   2.06593E+000   6.11843E+015   1.25874E+000
   8.87441E+000   2.06561E+000   6.12693E+015   1.25906E+000
   8.87295E+000   2.06529E+000   6.13543E+015   1.25938E+000
   8.87148E+000   2.06497E+000   6.14392E+015   1.25971E+000
   8.87003E+000   2.06465E+000   6.15240E+015   1.26003E+000
   8.86857E+000   2.06433E+000   6.16088E+015   1.26035E+000
   8.86712E+000   2.06401E+000   6.16936E+015   1.26067E+000
   8.86567E+000   2.06370E+000   6.17783E+015   1.26099E+000
   8.86423E+000   2.06338E+000   6.18630E+015   1.26131E+000
   8.86279E+000   2.06306E+000   6.19477E+015   1.26163E+000
   8.86135E+000   2.06275E+000   6.20323E+015   1.26195E+000
   8.85992E+000   2.06243E+000   6.21168E+015   1.26227E+000
   8.85849E+000   2.06212E+000   6.22013E+015   1.26259E+000
   8.85707E+000   2.06180E+000   6.22858E+015   1.26291E+000
   8.85564E+000   2.06149E+000   6.23702E+015   1.26322E+000
   8.85423E+000   2.06117E+000   6.24546E+015   1.26354E+000
   8.85281E+000   2.06086E+000   6.25390E+015   1.26386E+000
   8.85140E+000   2.06055E+000   6.26233E+015   1.26417E+000
   8.84999E+000   2.06023E+000   6.27075E+015   1.26449E+000
   8.84859E+000   2.05992E+000   6.27917E+015   1.26480E+000
   8.84719E+000   2.05961E+000   6.28759E+015   1.26512E+000
   8.84579E+000   2.05930E+000   6.29601E+015   1.26543E+000
   8.84440E+000   2.05899E+000   6.30441E+015   1.26574E+000
   8.84300E+000   2.05868E+000   6.31282E+015   1.26606E+000
   8.84162E+000   2.05837E+000   6.32122E+015   1.26637E+000
   8.84023E+000   2.05806E+000   6.32962E+015   1.26668E+000
   8.83885E+000   2.05775E+000   6.33801E+015   1.26699E+000
   8.83748E+000   2.05744E+000   6.34640E+015   1.26730E+000
   8.83610E+000   2.05713E+000   6.35478E+015   1.26761E+000
   8.83473E+000   2.05683E+000   6.36316E+015   1.26792E+000
   8.83336E+000   2.05652E+000   6.37154E+015   1.26823E+000
   8.83200E+000   2.05621E+000   6.37991E+015   1.26854E+000
   8.83064E+000   2.05590E+000   6.38828E+015   1.26885E+000
   8.82928E+000   2.05560E+000   6.39664E+015   1.26916E+000
   8.82793E+000   2.05529E+000   6.40500E+015   1.26947E+000
   8.82658E+000   2.05499E+000   6.41336E+015   1.26977E+000
   8.82523E+000   2.05468E+000   6.42171E+015   1.27008E+000
   8.82389E+000   2.05438E+000   6.43006E+015   1.27039E+000
   8.82254E+000   2.05407E+000   6.43840E+015   1.27069E+000
   8.82121E+000   2.05377E+000   6.44674E+015   1.27100E+000
   8.81987E+000   2.05347E+000   6.45508E+015   1.27130E+000
   8.81854E+000   2.05317E+000   6.46341E+015   1.27160E+000
   8.81721E+000   2.05286E+000   6.47174E+015   1.27191E+000
   8.81589E+000   2.05256E+000   6.48006E+015   1.27221E+000
   8.81457E+000   2.05226E+000   6.48838E+015   1.27251E+000
   8.81325E+000   2.05196E+000   6.49670E+015   1.27282E+000
   8.81193E+000   2.05166E+000   6.50501E+015   1.27312E+000
   8.81062E+000   2.05136E+000   6.51332E+015   1.27342E+000
   8.80931E+000   2.05106E+000   6.52162E+015   1.27372E+000
   8.80800E+000   2.05076E+000   6.52992E+015   1.27402E+000
   8.80670E+000   2.05046E+000   6.53822E+015   1.27432E+000
   8.80540E+000   2.05016E+000   6.54651E+015   1.27462E+000
   8.80410E+000   2.04986E+000   6.55480E+015   1.27492E+000
   8.80281E+000   2.04957E+000   6.56309E+015   1.27522E+000
   8.80152E+000   2.04927E+000   6.57137E+015   1.27552E+000
   8.80023E+000   2.04897E+000   6.57964E+015   1.27581E+000
   8.79894E+000   2.04868E+000   6.58792E+015   1.27611E+000
   8.79766E+000   2.04838E+000   6.59619E+015   1.27641E+000
   8.79638E+000   2.04809E+000   6.60445E+015   1.27671E+000
   8.79511E+000   2.04779E+000   6.61271E+015   1.27700E+000
   8.79383E+000   2.04750E+000   6.62097E+015   1.27730E+000
   8.79256E+000   2.04720E+000   6.62922E+015   1.27759E+000
   8.79129E+000   2.04691E+000   6.63747E+015   1.27789E+000
   8.79003E+000   2.04661E+000   6.64572E+015   1.27818E+000
   8.78877E+000   2.04632E+000   6.65396E+015   1.27848E+000
   8.78751E+000   2.04603E+000   6.66220E+015   1.27877E+000
   8.78625E+000   2.04574E+000   6.67044E+015   1.27906E+000
   8.78500E+000   2.04544E+000   6.67867E+015   1.27935E+000
   8.78375E+000   2.04515E+000   6.68689E+015   1.27965E+000
   8.78250E+000   2.04486E+000   6.69512E+015   1.27994E+000
   8.78126E+000   2.04457E+000   6.70334E+015   1.28023E+000
   8.78002E+000   2.04428E+000   6.71155E+015   1.28052E+000
   8.77878E+000   2.04399E+000   6.71977E+015   1.28081E+000
   8.77754E+000   2.04370E+000   6.72798E+015   1.28110E+000
   8.77631E+000   2.04341E+000   6.73618E+015   1.28139E+000
   8.77508E+000   2.04312E+000   6.74438E+015   1.28168E+000
   8.77385E+000   2.04283E+000   6.75258E+015   1.28197E+000
   8.77263E+000   2.04255E+000   6.76077E+015   1.28226E+000
   8.77141E+000   2.04226E+000   6.76896E+015   1.28254E+000
   8.77019E+000   2.04197E+000   6.77715E+015   1.28283E+000
   8.76897E+000   2.04169E+000   6.78533E+015   1.28312E+000
   8.76776E+000   2.04140E+000   6.79351E+015   1.28341E+000
   8.76654E+000   2.04111E+000   6.80169E+015   1.28369E+000
   8.76534E+000   2.04083E+000   6.80986E+015   1.28398E+000
   8.76413E+000   2.04054E+000   6.81803E+015   1.28426E+000
   8.76293E+000   2.04026E+000   6.82619E+015   1.28455E+000
   8.76173E+000   2.03997E+000   6.83435E+015   1.28483E+000
   8.76053E+000   2.03969E+000   6.84251E+015   1.28512E+000
   8.75933E+000   2.03941E+000   6.85066E+015   1.28540E+000
   8.75814E+000   2.03912E+000   6.85881E+015   1.28568E+000
   8.75695E+000   2.03884E+000   6.86696E+015   1.28597E+000
   8.75577E+000   2.03856E+000   6.87510E+015   1.28625E+000
   8.75458E+000   2.03827E+000   6.88324E+015   1.28653E+000
   8.75340E+000   2.03799E+000   6.89138E+015   1.28681E+000
   8.75222E+000   2.03771E+000   6.89951E+015   1.28710E+000
   8.75104E+000   2.03743E+000   6.90764E+015   1.28738E+000
   8.74987E+000   2.03715E+000   6.91577E+015   1.28766E+000
   8.74870E+000   2.03687E+000   6.92389E+015   1.28794E+000
   8.74753E+000   2.03659E+000   6.93201E+015   1.28822E+000
   8.74636E+000   2.03631E+000   6.94012E+015   1.28850E+000
   8.74520E+000   2.03603E+000   6.94823E+015   1.28878E+000
   8.74404E+000   2.03575E+000   6.95634E+015   1.28906E+000
   8.74288E+000   2.03547E+000   6.96444E+015   1.28933E+000
   8.74172E+000   2.03520E+000   6.97254E+015   1.28961E+000
   8.74057E+000   2.03492E+000   6.98064E+015   1.28989E+000
   8.73942E+000   2.03464E+000   6.98873E+015   1.29017E+000
   8.73827E+000   2.03437E+000   6.99683E+015   1.29044E+000
   8.73712E+000   2.03409E+000   7.00491E+015   1.29072E+000
   8.73598E+000   2.03381E+000   7.01300E+015   1.29100E+000
   8.73484E+000   2.03354E+000   7.02107E+015   1.29127E+000
   8.73370E+000   2.03326E+000   7.02915E+015   1.29155E+000
   8.73256E+000   2.03299E+000   7.03722E+015   1.29182E+000
   8.73143E+000   2.03271E+000   7.04529E+015   1.29210E+000
   8.73030E+000   2.03244E+000   7.05336E+015   1.29237E+000
   8.72917E+000   2.03216E+000   7.06142E+015   1.29264E+000
   8.72804E+000   2.03189E+000   7.06948E+015   1.29292E+000
   8.72692E+000   2.03162E+000   7.07754E+015   1.29319E+000
   8.72579E+000   2.03135E+000   7.08559E+015   1.29346E+000
   8.72468E+000   2.03107E+000   7.09364E+015   1.29374E+000
   8.72356E+000   2.03080E+000   7.10168E+015   1.29401E+000
   8.72244E+000   2.03053E+000   7.10973E+015   1.29428E+000
   8.72133E+000   2.03026E+000   7.11777E+015   1.29455E+000
   8.72022E+000   2.02999E+000   7.12580E+015   1.29482E+000
   8.71911E+000   2.02972E+000   7.13383E+015   1.29509E+000
   8.71801E+000   2.02945E+000   7.14186E+015   1.29536E+000
   8.71690E+000   2.02918E+000   7.14989E+015   1.29563E+000
   8.71580E+000   2.02891E+000   7.15791E+015   1.29590E+000
   8.71471E+000   2.02864E+000   7.16593E+015   1.29617E+000
   8.71361E+000   2.02837E+000   7.17394E+015   1.29644E+000
   8.71252E+000   2.02810E+000   7.18196E+015   1.29671E+000
   8.71142E+000   2.02783E+000   7.18996E+015   1.29698E+000
   8.71033E+000   2.02756E+000   7.19797E+015   1.29724E+000
   8.70925E+000   2.02730E+000   7.20597E+015   1.29751E+000
   8.70816E+000   2.02703E+000   7.21397E+015   1.29778E+000
   8.70708E+000   2.02676E+000   7.22197E+015   1.29805E+000
   8.70600E+000   2.02650E+000   7.22996E+015   1.29831E+000
   8.70492E+000   2.02623E+000   7.23795E+015   1.29858E+000
   8.70385E+000   2.02597E+000   7.24593E+015   1.29884E+000
   8.70277E+000   2.02570E+000   7.25392E+015   1.29911E+000
   8.70170E+000   2.02544E+000   7.26190E+015   1.29937E+000
   8.70063E+000   2.02517E+000   7.26987E+015   1.29964E+000
   8.69957E+000   2.02491E+000   7.27784E+015   1.29990E+000
   8.69850E+000   2.02464E+000   7.28581E+015   1.30017E+000
   8.69744E+000   2.02438E+000   7.29378E+015   1.30043E+000
   8.69638E+000   2.02412E+000   7.30174E+015   1.30069E+000
   8.69532E+000   2.02385E+000   7.30970E+015   1.30096E+000
   8.69427E+000   2.02359E+000   7.31766E+015   1.30122E+000
   8.69321E+000   2.02333E+000   7.32561E+015   1.30148E+000
   8.69216E+000   2.02307E+000   7.33356E+015   1.30174E+000
   8.69111E+000   2.02281E+000   7.34151E+015   1.30200E+000
   8.69006E+000   2.02255E+000   7.34945E+015   1.30226E+000
   8.68902E+000   2.02228E+000   7.35739E+015   1.30253E+000
   8.68798E+000   2.02202E+000   7.36533E+015   1.30279E+000
   8.68694E+000   2.02176E+000   7.37327E+015   1.30305E+000
   8.68590E+000   2.02150E+000   7.38120E+015   1.30331E+000
   8.68486E+000   2.02125E+000   7.38913E+015   1.30357E+000
   8.68383E+000   2.02099E+000   7.39705E+015   1.30382E+000
   8.68279E+000   2.02073E+000   7.40497E+015   1.30408E+000
   8.68176E+000   2.02047E+000   7.41289E+015   1.30434E+000
   8.68073E+000   2.02021E+000   7.42081E+015   1.30460E+000
   8.67971E+000   2.01995E+000   7.42872E+015   1.30486E+000
   8.67868E+000   2.01970E+000   7.43663E+015   1.30512E+000
   8.67766E+000   2.01944E+000   7.44453E+015   1.30537E+000
   8.67664E+000   2.01918E+000   7.45244E+015   1.30563E+000
   8.67562E+000   2.01893E+000   7.46034E+015   1.30589E+000
   8.67461E+000   2.01867E+000   7.46823E+015   1.30614E+000
   8.67359E+000   2.01842E+000   7.47613E+015   1.30640E+000
   8.67258E+000   2.01816E+000   7.48402E+015   1.30665E+000
   8.67157E+000   2.01790E+000   7.49190E+015   1.30691E+000
   8.67056E+000   2.01765E+000   7.49979E+015   1.30716E+000
   8.66956E+000   2.01740E+000   7.50767E+015   1.30742E+000
   8.66856E+000   2.01714E+000   7.51555E+015   1.30767E+000
   8.66755E+000   2.01689E+000   7.52342E+015   1.30793E+000
   8.66655E+000   2.01664E+000   7.53130E+015   1.30818E+000
   8.66556E+000   2.01638E+000   7.53916E+015   1.30843E+000
   8.66456E+000   2.01613E+000   7.54703E+015   1.30869E+000
   8.66357E+000   2.01588E+000   7.55489E+015   1.30894E+000
   8.66257E+000   2.01563E+000   7.56275E+015   1.30919E+000
   8.66158E+000   2.01537E+000   7.57061E+015   1.30944E+000
   8.66060E+000   2.01512E+000   7.57846E+015   1.30970E+000
   8.65961E+000   2.01487E+000   7.58632E+015   1.30995E+000
   8.65863E+000   2.01462E+000   7.59416E+015   1.31020E+000
   8.65764E+000   2.01437E+000   7.60201E+015   1.31045E+000
   8.65666E+000   2.01412E+000   7.60985E+015   1.31070E+000
   8.65569E+000   2.01387E+000   7.61769E+015   1.31095E+000
   8.65471E+000   2.01362E+000   7.62552E+015   1.31120E+000
   8.65373E+000   2.01337E+000   7.63336E+015   1.31145E+000
   8.65276E+000   2.01312E+000   7.64119E+015   1.31170E+000
   8.65179E+000   2.01287E+000   7.64901E+015   1.31195E+000
   8.65082E+000   2.01263E+000   7.65684E+015   1.31220E+000
   8.64986E+000   2.01238E+000   7.66466E+015   1.31245E+000
   8.64889E+000   2.01213E+000   7.67248E+015   1.31269E+000
   8.64793E+000   2.01188E+000   7.68029E+015   1.31294E+000
   8.64697E+000   2.01164E+000   7.68810E+015   1.31319E+000
   8.64601E+000   2.01139E+000   7.69591E+015   1.31344E+000
   8.64505E+000   2.01114E+000   7.70372E+015   1.31368E+000
   8.64409E+000   2.01090E+000   7.71152E+015   1.31393E+000
   8.64314E+000   2.01065E+000   7.71932E+015   1.31418E+000
   8.64219E+000   2.01041E+000   7.72712E+015   1.31442E+000
   8.64124E+000   2.01016E+000   7.73492E+015   1.31467E+000
   8.64029E+000   2.00992E+000   7.74271E+015   1.31491E+000
   8.63934E+000   2.00967E+000   7.75050E+015   1.31516E+000
   8.63840E+000   2.00943E+000   7.75828E+015   1.31540E+000
   8.63745E+000   2.00919E+000   7.76606E+015   1.31565E+000
   8.63651E+000   2.00894E+000   7.77384E+015   1.31589E+000
   8.63557E+000   2.00870E+000   7.78162E+015   1.31614E+000
   8.63464E+000   2.00846E+000   7.78940E+015   1.31638E+000
   8.63370E+000   2.00821E+000   7.79717E+015   1.31662E+000
   8.63277E+000   2.00797E+000   7.80494E+015   1.31687E+000
   8.63183E+000   2.00773E+000   7.81270E+015   1.31711E+000
   8.63090E+000   2.00749E+000   7.82046E+015   1.31735E+000
   8.62998E+000   2.00725E+000   7.82822E+015   1.31760E+000
   8.62905E+000   2.00701E+000   7.83598E+015   1.31784E+000
   8.62812E+000   2.00677E+000   7.84374E+015   1.31808E+000
   8.62720E+000   2.00653E+000   7.85149E+015   1.31832E+000
   8.62628E+000   2.00629E+000   7.85924E+015   1.31856E+000
   8.62536E+000   2.00605E+000   7.86698E+015   1.31880E+000
   8.62444E+000   2.00581E+000   7.87472E+015   1.31904E+000
   8.62352E+000   2.00557E+000   7.88246E+015   1.31928E+000
   8.62261E+000   2.00533E+000   7.89020E+015   1.31952E+000
   8.62170E+000   2.00509E+000   7.89794E+015   1.31976E+000
   8.62079E+000   2.00485E+000   7.90567E+015   1.32000E+000
   8.61988E+000   2.00461E+000   7.91340E+015   1.32024E+000
   8.61897E+000   2.00438E+000   7.92112E+015   1.32048E+000
   8.61806E+000   2.00414E+000   7.92885E+015   1.32072E+000
   8.61716E+000   2.00390E+000   7.93657E+015   1.32096E+000
   8.61625E+000   2.00367E+000   7.94428E+015   1.32120E+000
   8.61535E+000   2.00343E+000   7.95200E+015   1.32143E+000
   8.61445E+000   2.00319E+000   7.95971E+015   1.32167E+000
   8.61356E+000   2.00296E+000   7.96742E+015   1.32191E+000
   8.61266E+000   2.00272E+000   7.97513E+015   1.32215E+000
   8.61177E+000   2.00249E+000   7.98283E+015   1.32238E+000
   8.61087E+000   2.00225E+000   7.99053E+015   1.32262E+000
   8.60998E+000   2.00202E+000   7.99823E+015   1.32286E+000
   8.60909E+000   2.00178E+000   8.00593E+015   1.32316E+000
   8.60821E+000   2.00155E+000   8.01362E+015   1.32375E+000
   8.60732E+000   2.00131E+000   8.02131E+015   1.32434E+000
   8.60643E+000   2.00108E+000   8.02900E+015   1.32492E+000
   8.60555E+000   2.00085E+000   8.03668E+015   1.32551E+000
   8.60467E+000   2.00062E+000   8.04436E+015   1.32610E+000
   8.60379E+000   2.00038E+000   8.05204E+015   1.32668E+000
   8.60291E+000   2.00015E+000   8.05972E+015   1.32727E+000
   8.60204E+000   1.99992E+000   8.06739E+015   1.32786E+000
   8.60116E+000   1.99969E+000   8.07506E+015   1.32844E+000
   8.60029E+000   1.99946E+000   8.08273E+015   1.32903E+000
   8.59942E+000   1.99922E+000   8.09040E+015   1.32961E+000
   8.59855E+000   1.99899E+000   8.09806E+015   1.33020E+000
   8.59768E+000   1.99876E+000   8.10572E+015   1.33078E+000
   8.59681E+000   1.99853E+000   8.11338E+015   1.33136E+000
   8.59595E+000   1.99830E+000   8.12103E+015   1.33195E+000
   8.59508E+000   1.99807E+000   8.12868E+015   1.33253E+000
   8.59422E+000   1.99784E+000   8.13633E+015   1.33311E+000
   8.59336E+000   1.99761E+000   8.14398E+015   1.33370E+000
   8.59250E+000   1.99739E+000   8.15162E+015   1.33428E+000
   8.59164E+000   1.99716E+000   8.15927E+015   1.33486E+000
   8.59079E+000   1.99693E+000   8.16691E+015   1.33544E+000
   8.58993E+000   1.99670E+000   8.17454E+015   1.33602E+000
   8.58908E+000   1.99647E+000   8.18218E+015   1.33661E+000
   8.58823E+000   1.99625E+000   8.18981E+015   1.33719E+000
   8.58738E+000   1.99602E+000   8.19743E+015   1.33760E+000
   8.58653E+000   1.99579E+000   8.20506E+015   1.33616E+000
   8.58569E+000   1.99556E+000   8.21268E+015   1.33472E+000
   8.58484E+000   1.99534E+000   8.22030E+015   1.33330E+000
   8.58400E+000   1.99511E+000   8.22792E+015   1.33187E+000
   8.58315E+000   1.99489E+000   8.23554E+015   1.33046E+000
   8.58231E+000   1.99466E+000   8.24315E+015   1.32906E+000
   8.58148E+000   1.99444E+000   8.25076E+015   1.32766E+000
   8.58064E+000   1.99421E+000   8.25837E+015   1.32626E+000
   8.57980E+000   1.99399E+000   8.26597E+015   1.32488E+000
   8.57897E+000   1.99376E+000   8.27357E+015   1.32350E+000
   8.57813E+000   1.99354E+000   8.28117E+015   1.32213E+000
   8.57730E+000   1.99331E+000   8.28877E+015   1.32077E+000
   8.57647E+000   1.99309E+000   8.29636E+015   1.31941E+000
   8.57564E+000   1.99287E+000   8.30396E+015   1.31806E+000
   8.57482E+000   1.99264E+000   8.31155E+015   1.31672E+000
   8.57399E+000   1.99242E+000   8.31913E+015   1.31538E+000
   8.57317E+000   1.99220E+000   8.32672E+015   1.31405E+000
   8.57234E+000   1.99198E+000   8.33430E+015   1.31273E+000
   8.57152E+000   1.99176E+000   8.34188E+015   1.31142E+000
   8.57070E+000   1.99153E+000   8.34945E+015   1.31011E+000
   8.56988E+000   1.99131E+000   8.35703E+015   1.30880E+000
   8.56907E+000   1.99109E+000   8.36460E+015   1.30751E+000
   8.56825E+000   1.99087E+000   8.37217E+015   1.30622E+000
   8.56744E+000   1.99065E+000   8.37973E+015   1.30493E+000
   8.56663E+000   1.99043E+000   8.38730E+015   1.30365E+000
   8.56581E+000   1.99021E+000   8.39494E+015   1.30245E+000
   8.56500E+000   1.98999E+000   8.40310E+015   1.30170E+000
   8.56420E+000   1.98977E+000   8.41125E+015   1.30095E+000
   8.56339E+000   1.98955E+000   8.41940E+015   1.30020E+000
   8.56258E+000   1.98933E+000   8.42755E+015   1.29946E+000
   8.56178E+000   1.98911E+000   8.43570E+015   1.29872E+000
   8.56098E+000   1.98890E+000   8.44384E+015   1.29798E+000
   8.56018E+000   1.98868E+000   8.45199E+015   1.29724E+000
   8.55938E+000   1.98846E+000   8.46013E+015   1.29651E+000
   8.55858E+000   1.98824E+000   8.46827E+015   1.29578E+000
   8.55778E+000   1.98802E+000   8.47640E+015   1.29505E+000
   8.55699E+000   1.98781E+000   8.48454E+015   1.29432E+000
   8.55619E+000   1.98759E+000   8.49267E+015   1.29360E+000
   8.55540E+000   1.98737E+000   8.50080E+015   1.29288E+000
   8.55461E+000   1.98716E+000   8.50893E+015   1.29216E+000
   8.55382E+000   1.98694E+000   8.51706E+015   1.29144E+000
   8.55303E+000   1.98673E+000   8.52518E+015   1.29073E+000
   8.55225E+000   1.98651E+000   8.53330E+015   1.29002E+000
   8.55146E+000   1.98630E+000   8.54142E+015   1.28931E+000
   8.55068E+000   1.98608E+000   8.54954E+015   1.28860E+000
   8.54989E+000   1.98587E+000   8.55766E+015   1.28790E+000
   8.54911E+000   1.98565E+000   8.56577E+015   1.28719E+000
   8.54833E+000   1.98544E+000   8.57388E+015   1.28650E+000
   8.54756E+000   1.98523E+000   8.58199E+015   1.28580E+000
   8.54678E+000   1.98501E+000   8.59010E+015   1.28510E+000
   8.54600E+000   1.98480E+000   8.59821E+015   1.28441E+000
   8.54523E+000   1.98459E+000   8.60631E+015   1.28372E+000
   8.54446E+000   1.98437E+000   8.61445E+015   1.28327E+000
   8.54369E+000   1.98416E+000   8.62267E+015   1.28332E+000
   8.54292E+000   1.98395E+000   8.63088E+015   1.28336E+000
   8.54215E+000   1.98374E+000   8.63909E+015   1.28340E+000
   8.54138E+000   1.98353E+000   8.64731E+015   1.28344E+000
   8.54062E+000   1.98331E+000   8.65551E+015   1.28348E+000
   8.53985E+000   1.98310E+000   8.66372E+015   1.28353E+000
   8.53909E+000   1.98289E+000   8.67193E+015   1.28357E+000
   8.53833E+000   1.98268E+000   8.68013E+015   1.28361E+000
   8.53757E+000   1.98247E+000   8.68833E+015   1.28365E+000
   8.53681E+000   1.98226E+000   8.69653E+015   1.28369E+000
   8.53605E+000   1.98205E+000   8.70473E+015   1.28373E+000
   8.53529E+000   1.98184E+000   8.71292E+015   1.28378E+000
   8.53454E+000   1.98163E+000   8.72111E+015   1.28382E+000
   8.53378E+000   1.98142E+000   8.72930E+015   1.28386E+000
   8.53303E+000   1.98121E+000   8.73749E+015   1.28390E+000
   8.53228E+000   1.98101E+000   8.74568E+015   1.28394E+000
   8.53153E+000   1.98080E+000   8.75387E+015   1.28398E+000
   8.53078E+000   1.98059E+000   8.76205E+015   1.28403E+000
   8.53004E+000   1.98038E+000   8.77023E+015   1.28407E+000
   8.52929E+000   1.98017E+000   8.77841E+015   1.28411E+000
   8.52855E+000   1.97997E+000   8.78659E+015   1.28415E+000
   8.52780E+000   1.97976E+000   8.79477E+015   1.28419E+000
   8.52706E+000   1.97955E+000   8.80294E+015   1.28423E+000
   8.52632E+000   1.97935E+000   8.81111E+015   1.28427E+000
   8.52558E+000   1.97914E+000   8.81928E+015   1.28432E+000
   8.52484E+000   1.97894E+000   8.82745E+015   1.28436E+000
   8.52411E+000   1.97873E+000   8.83562E+015   1.28440E+000
   8.52337E+000   1.97852E+000   8.84378E+015   1.28451E+000
   8.52264E+000   1.97832E+000   8.85194E+015   1.28466E+000
   8.52191E+000   1.97811E+000   8.86010E+015   1.28481E+000
   8.52117E+000   1.97791E+000   8.86826E+015   1.28496E+000
   8.52044E+000   1.97770E+000   8.87642E+015   1.28511E+000
   8.51972E+000   1.97750E+000   8.88457E+015   1.28525E+000
   8.51899E+000   1.97730E+000   8.89273E+015   1.28540E+000
   8.51826E+000   1.97709E+000   8.90088E+015   1.28555E+000
   8.51754E+000   1.97689E+000   8.90903E+015   1.28570E+000
   8.51681E+000   1.97669E+000   8.91717E+015   1.28585E+000
   8.51609E+000   1.97648E+000   8.92532E+015   1.28600E+000
   8.51537E+000   1.97628E+000   8.93346E+015   1.28614E+000
   8.51465E+000   1.97608E+000   8.94160E+015   1.28629E+000
   8.51393E+000   1.97588E+000   8.94974E+015   1.28644E+000
   8.51321E+000   1.97567E+000   8.95788E+015   1.28659E+000
   8.51250E+000   1.97547E+000   8.96602E+015   1.28674E+000
   8.51178E+000   1.97527E+000   8.97415E+015   1.28688E+000
   8.51107E+000   1.97507E+000   8.98228E+015   1.28703E+000
   8.51035E+000   1.97487E+000   8.99041E+015   1.28718E+000
   8.50964E+000   1.97467E+000   8.99854E+015   1.28732E+000
   8.50893E+000   1.97447E+000   9.00667E+015   1.28747E+000
   8.50822E+000   1.97427E+000   9.01479E+015   1.28762E+000
   8.50752E+000   1.97407E+000   9.02292E+015   1.28776E+000
   8.50681E+000   1.97387E+000   9.03104E+015   1.28791E+000
   8.50610E+000   1.97367E+000   9.03916E+015   1.28806E+000
   8.50540E+000   1.97347E+000   9.04728E+015   1.28820E+000
   8.50470E+000   1.97327E+000   9.05539E+015   1.28835E+000
   8.50400E+000   1.97307E+000   9.06351E+015   1.28849E+000
   8.50329E+000   1.97287E+000   9.07162E+015   1.28864E+000
   8.50259E+000   1.97267E+000   9.07973E+015   1.28878E+000
   8.50190E+000   1.97247E+000   9.08784E+015   1.28893E+000
   8.50120E+000   1.97228E+000   9.09594E+015   1.28907E+000
   8.50050E+000   1.97208E+000   9.10405E+015   1.28922E+000
   8.49981E+000   1.97188E+000   9.11215E+015   1.28936E+000
   8.49911E+000   1.97168E+000   9.12025E+015   1.28951E+000
   8.49842E+000   1.97149E+000   9.12835E+015   1.28965E+000
   8.49773E+000   1.97129E+000   9.13645E+015   1.28980E+000
   8.49704E+000   1.97109E+000   9.14454E+015   1.28994E+000
   8.49635E+000   1.97090E+000   9.15264E+015   1.29009E+000
   8.49566E+000   1.97070E+000   9.16073E+015   1.29023E+000
   8.49498E+000   1.97051E+000   9.16882E+015   1.29037E+000
   8.49429E+000   1.97031E+000   9.17691E+015   1.29052E+000
   8.49361E+000   1.97011E+000   9.18499E+015   1.29066E+000
   8.49292E+000   1.96992E+000   9.19308E+015   1.29080E+000
   8.49224E+000   1.96972E+000   9.20116E+015   1.29095E+000
   8.49156E+000   1.96953E+000   9.20924E+015   1.29109E+000
   8.49088E+000   1.96933E+000   9.21732E+015   1.29123E+000
   8.49020E+000   1.96914E+000   9.22540E+015   1.29138E+000
   8.48953E+000   1.96895E+000   9.23348E+015   1.29152E+000
   8.48885E+000   1.96875E+000   9.24155E+015   1.29166E+000
   8.48817E+000   1.96856E+000   9.24962E+015   1.29180E+000
   8.48750E+000   1.96837E+000   9.25769E+015   1.29195E+000
   8.48683E+000   1.96817E+000   9.26576E+015   1.29209E+000
   8.48616E+000   1.96798E+000   9.27383E+015   1.29223E+000
   8.48548E+000   1.96779E+000   9.28189E+015   1.29237E+000
   8.48481E+000   1.96759E+000   9.28996E+015   1.29251E+000
   8.48415E+000   1.96740E+000   9.29802E+015   1.29265E+000
   8.48348E+000   1.96721E+000   9.30608E+015   1.29280E+000
   8.48281E+000   1.96702E+000   9.31414E+015   1.29294E+000
   8.48215E+000   1.96683E+000   9.32219E+015   1.29308E+000
   8.48148E+000   1.96664E+000   9.33025E+015   1.29322E+000
   8.48082E+000   1.96644E+000   9.33830E+015   1.29336E+000
   8.48016E+000   1.96625E+000   9.34635E+015   1.29350E+000
   8.47950E+000   1.96606E+000   9.35440E+015   1.29364E+000
   8.47884E+000   1.96587E+000   9.36245E+015   1.29378E+000
   8.47818E+000   1.96568E+000   9.37050E+015   1.29392E+000
   8.47752E+000   1.96549E+000   9.37854E+015   1.29406E+000
   8.47686E+000   1.96530E+000   9.38658E+015   1.29420E+000
   8.47621E+000   1.96511E+000   9.39462E+015   1.29434E+000
   8.47556E+000   1.96492E+000   9.40266E+015   1.29448E+000
   8.47490E+000   1.96473E+000   9.41070E+015   1.29462E+000
   8.47425E+000   1.96454E+000   9.41873E+015   1.29476E+000
   8.47360E+000   1.96436E+000   9.42677E+015   1.29490E+000
   8.47295E+000   1.96417E+000   9.43480E+015   1.29504E+000
   8.47230E+000   1.96398E+000   9.44283E+015   1.29518E+000
   8.47165E+000   1.96379E+000   9.45086E+015   1.29532E+000
   8.47100E+000   1.96360E+000   9.45889E+015   1.29546E+000
   8.47036E+000   1.96341E+000   9.46691E+015   1.29559E+000
   8.46971E+000   1.96323E+000   9.47493E+015   1.29573E+000
   8.46907E+000   1.96304E+000   9.48296E+015   1.29587E+000
   8.46843E+000   1.96285E+000   9.49098E+015   1.29601E+000
   8.46778E+000   1.96267E+000   9.49899E+015   1.29615E+000
   8.46714E+000   1.96248E+000   9.50701E+015   1.29629E+000
   8.46650E+000   1.96229E+000   9.51502E+015   1.29642E+000
   8.46587E+000   1.96211E+000   9.52304E+015   1.29656E+000
   8.46523E+000   1.96192E+000   9.53105E+015   1.29670E+000
   8.46459E+000   1.96174E+000   9.53906E+015   1.29684E+000
   8.46396E+000   1.96155E+000   9.54707E+015   1.29697E+000
   8.46332E+000   1.96136E+000   9.55507E+015   1.29711E+000
   8.46269E+000   1.96118E+000   9.56308E+015   1.29725E+000
   8.46206E+000   1.96099E+000   9.57108E+015   1.29739E+000
   8.46142E+000   1.96081E+000   9.57908E+015   1.29752E+000
   8.46079E+000   1.96062E+000   9.58708E+015   1.29766E+000
   8.46016E+000   1.96044E+000   9.59508E+015   1.29780E+000
   8.45954E+000   1.96026E+000   9.60308E+015   1.29793E+000
   8.45891E+000   1.96007E+000   9.61107E+015   1.29807E+000
   8.45828E+000   1.95989E+000   9.61906E+015   1.29820E+000
   8.45766E+000   1.95971E+000   9.62705E+015   1.29834E+000
   8.45703E+000   1.95952E+000   9.63504E+015   1.29848E+000
   8.45641E+000   1.95934E+000   9.64303E+015   1.29861E+000
   8.45579E+000   1.95916E+000   9.65102E+015   1.29875E+000
   8.45516E+000   1.95897E+000   9.65900E+015   1.29888E+000
   8.45454E+000   1.95879E+000   9.66699E+015   1.29902E+000
   8.45392E+000   1.95861E+000   9.67497E+015   1.29915E+000
   8.45331E+000   1.95843E+000   9.68295E+015   1.29929E+000
   8.45269E+000   1.95824E+000   9.69092E+015   1.29942E+000
   8.45207E+000   1.95806E+000   9.69890E+015   1.29956E+000
   8.45146E+000   1.95788E+000   9.70687E+015   1.29969E+000
   8.45084E+000   1.95770E+000   9.71485E+015   1.29983E+000
   8.45023E+000   1.95752E+000   9.72282E+015   1.29996E+000
   8.44962E+000   1.95734E+000   9.73079E+015   1.30010E+000
   8.44900E+000   1.95716E+000   9.73876E+015   1.30023E+000
   8.44839E+000   1.95698E+000   9.74672E+015   1.30037E+000
   8.44778E+000   1.95680E+000   9.75469E+015   1.30050E+000
   8.44717E+000   1.95662E+000   9.76265E+015   1.30063E+000
   8.44657E+000   1.95644E+000   9.77061E+015   1.30077E+000
   8.44596E+000   1.95626E+000   9.77857E+015   1.30090E+000
   8.44535E+000   1.95608E+000   9.78653E+015   1.30104E+000
   8.44475E+000   1.95590E+000   9.79449E+015   1.30117E+000
   8.44414E+000   1.95572E+000   9.80244E+015   1.30130E+000
   8.44354E+000   1.95554E+000   9.81039E+015   1.30144E+000
   8.44294E+000   1.95536E+000   9.81835E+015   1.30157E+000
   8.44234E+000   1.95518E+000   9.82630E+015   1.30170E+000
   8.44174E+000   1.95501E+000   9.83424E+015   1.30183E+000
   8.44114E+000   1.95483E+000   9.84219E+015   1.30197E+000
   8.44054E+000   1.95465E+000   9.85014E+015   1.30210E+000
   8.43994E+000   1.95447E+000   9.85808E+015   1.30223E+000
   8.43935E+000   1.95429E+000   9.86602E+015   1.30236E+000
   8.43875E+000   1.95412E+000   9.87396E+015   1.30250E+000
   8.43816E+000   1.95394E+000   9.88190E+015   1.30263E+000
   8.43756E+000   1.95376E+000   9.88984E+015   1.30276E+000
   8.43697E+000   1.95359E+000   9.89777E+015   1.30289E+000
   8.43638E+000   1.95341E+000   9.90571E+015   1.30302E+000
   8.43579E+000   1.95323E+000   9.91364E+015   1.30316E+000
   8.43520E+000   1.95306E+000   9.92157E+015   1.30329E+000
   8.43461E+000   1.95288E+000   9.92950E+015   1.30342E+000
   8.42876E+000   1.95113E+000   1.00087E+016   1.30473E+000
   8.42301E+000   1.94940E+000   1.00877E+016   1.30602E+000
   8.41734E+000   1.94769E+000   1.01666E+016   1.30731E+000
   8.41176E+000   1.94600E+000   1.02454E+016   1.30858E+000
   8.40626E+000   1.94432E+000   1.03239E+016   1.30984E+000
   8.40084E+000   1.94266E+000   1.04024E+016   1.31146E+000
   8.39550E+000   1.94102E+000   1.04807E+016   1.31309E+000
   8.39024E+000   1.93940E+000   1.05588E+016   1.31471E+000
   8.38506E+000   1.93779E+000   1.06368E+016   1.31618E+000
   8.37995E+000   1.93620E+000   1.07146E+016   1.31746E+000
   8.37491E+000   1.93463E+000   1.07923E+016   1.31872E+000
   8.36994E+000   1.93307E+000   1.08699E+016   1.31998E+000
   8.36504E+000   1.93153E+000   1.09481E+016   1.31247E+000
   8.36021E+000   1.93000E+000   1.10264E+016   1.30357E+000
   8.35545E+000   1.92849E+000   1.11045E+016   1.29496E+000
   8.35075E+000   1.92699E+000   1.11831E+016   1.28734E+000
   8.34612E+000   1.92551E+000   1.12659E+016   1.28470E+000
   8.34156E+000   1.92405E+000   1.13486E+016   1.28210E+000
   8.33705E+000   1.92260E+000   1.14313E+016   1.27954E+000
   8.33262E+000   1.92116E+000   1.15138E+016   1.27799E+000
   8.32824E+000   1.91974E+000   1.15962E+016   1.27873E+000
   8.32392E+000   1.91833E+000   1.16785E+016   1.27947E+000
   8.31966E+000   1.91693E+000   1.17608E+016   1.28020E+000
   8.31546E+000   1.91555E+000   1.18429E+016   1.28093E+000
   8.31132E+000   1.91419E+000   1.19249E+016   1.28165E+000
   8.30723E+000   1.91283E+000   1.20069E+016   1.28237E+000
   8.30319E+000   1.91149E+000   1.20887E+016   1.28308E+000
   8.29921E+000   1.91016E+000   1.21705E+016   1.28379E+000
   8.29528E+000   1.90885E+000   1.22522E+016   1.28449E+000
   8.29140E+000   1.90754E+000   1.23338E+016   1.28519E+000
   8.28758E+000   1.90625E+000   1.24153E+016   1.28588E+000
   8.28380E+000   1.90497E+000   1.24967E+016   1.28657E+000
   8.28007E+000   1.90370E+000   1.25780E+016   1.28725E+000
   8.27639E+000   1.90245E+000   1.26593E+016   1.28793E+000
   8.27276E+000   1.90120E+000   1.27404E+016   1.28860E+000
   8.26917E+000   1.89997E+000   1.28215E+016   1.28927E+000
   8.26562E+000   1.89875E+000   1.29025E+016   1.28993E+000
   8.26212E+000   1.89754E+000   1.29834E+016   1.29059E+000
   8.25867E+000   1.89633E+000   1.30642E+016   1.29125E+000
   8.25525E+000   1.89514E+000   1.31450E+016   1.29190E+000
   8.25188E+000   1.89397E+000   1.32256E+016   1.29254E+000
   8.24855E+000   1.89280E+000   1.33062E+016   1.29319E+000
   8.24526E+000   1.89164E+000   1.33867E+016   1.29382E+000
   8.24201E+000   1.89049E+000   1.34671E+016   1.29446E+000
   8.23880E+000   1.88935E+000   1.35475E+016   1.29509E+000
   8.23563E+000   1.88822E+000   1.36278E+016   1.29571E+000
   8.23250E+000   1.88710E+000   1.37079E+016   1.29633E+000
   8.22940E+000   1.88599E+000   1.37881E+016   1.29695E+000
   8.22634E+000   1.88489E+000   1.38681E+016   1.29756E+000


==> chapter_1/figures/j2_irr.dat <==
   4.2307458532843033E-002  -2.6426559899094138E-003
   4.5250718919978915E-002  -3.0341001358599310E-003
   4.8066161024919729E-002  -3.4243761520194793E-003
   5.0766378545560382E-002  -3.8117672314819848E-003
   5.3362008378876905E-002  -4.1950437675481265E-003
   5.5869910543945175E-002  -4.5745579846891132E-003
   5.8321159637611877E-002  -4.9536533750238164E-003
   6.0718516196981993E-002  -5.3316935700679071E-003
   6.3062996757219172E-002  -5.7078594116129339E-003
   6.5355947595565983E-002  -6.0814899945941378E-003
   6.7598888296212190E-002  -6.4520543763661193E-003
   6.9793422189102991E-002  -6.8191281690276242E-003
   7.1941180814419317E-002  -7.1823744411189591E-003
   7.4043788625104537E-002  -7.5415282103230988E-003
   7.6102840611044498E-002  -7.8963838917470199E-003
   7.8119888097619022E-002  -8.2467849706314312E-003
   8.0096430178450223E-002  -8.5926155643703400E-003
   8.2033909021314161E-002  -8.9337935276910339E-003
   8.3933707512381273E-002  -9.2702646685405930E-003
   8.5797148839242804E-002  -9.6019980553381096E-003
   8.7625497115087880E-002  -9.9289820524748294E-003
   8.9419958763137353E-002  -1.0251221026492913E-002
   9.1181684477377123E-002  -1.0568732623261350E-002
   9.2911771414632999E-002  -1.0881545461941510E-002
   9.4611265562120878E-002  -1.1189697203471282E-002
   9.6281164137872230E-002  -1.1493232899084313E-002
   9.7922418149435489E-002  -1.1792203693721585E-002
   9.9535934647751886E-002  -1.2086665574829729E-002
  0.10112257921283430       -1.2376678495196932E-002
  0.10268317808404247       -1.2662305464702810E-002
  0.10421852036603374       -1.2943611896112499E-002
  0.10572936006264801       -1.3220665006383667E-002
  0.10721641798592473       -1.3493533298924191E-002
  0.10868038363165260       -1.3762286167381860E-002
  0.11012191686950555       -1.4026993524422092E-002
  0.11154164953447097       -1.4287725473789778E-002
  0.11294018701822353       -1.4544552103268294E-002
  0.11431810963288208       -1.4797543223764663E-002
  0.11567597400733394       -1.5046768225732015E-002
  0.11701431431286276       -1.5292295906175051E-002
  0.11833364343814430       -1.5534194338435203E-002
  0.11963445413926024       -1.5772530798033101E-002
  0.12091722003910574       -1.6007371648813409E-002
  0.12218239663264997       -1.6238782288865026E-002
  0.12343042216557149       -1.6466827081545274E-002
  0.12466171855207540       -1.6691569337447257E-002
  0.12587669215682498       -1.6913071269388770E-002
  0.12707573452174248       -1.7131393948478051E-002
  0.12825922312962565       -1.7346597308855554E-002
  0.12942752208018363       -1.7558740150082141E-002
  0.13058098266128204       -1.7767880082449800E-002
  0.13171994402696446       -1.7974073586914923E-002
  0.13284473370717245       -1.8177375977815463E-002
  0.13395566815379695       -1.8377841418139002E-002
  0.13505305324836211       -1.8575522941184589E-002
  0.13613718477049827       -1.8770472455049078E-002
  0.13720834881749827       -1.8962740734904997E-002
  0.13826682228632867       -1.9152377486231317E-002
  0.13931287321690092       -1.9339431317824542E-002
  0.14034676119390435       -1.9523949778326267E-002
  0.14136873770667124       -1.9705979374104170E-002
  0.14237904647639540       -1.9885565584402954E-002
  0.14337792379238390       -2.0062752888844387E-002
  0.14436559880292726       -2.0237584778377511E-002
  0.14534229380398567       -2.0410103775937726E-002
  0.14630822453893355       -2.0580351475884547E-002
  0.14726360040780245       -2.0748368523717815E-002
  0.14820862478370048       -2.0914194692578322E-002
  0.14914349518140965       -2.1077868849565636E-002
  0.15006840352190723       -2.1239429009575442E-002
  0.15098353635479039       -2.1398912355665170E-002
  0.15188907501062712       -2.1556355230448718E-002
  0.15278519584799019       -2.1711793189543575E-002
  0.15367207040165332       -2.1865260994436281E-002
  0.15454986558268835       -2.2016792650817532E-002
  0.15541874384903737       -2.2166421427655209E-002
  0.15627886332001850       -2.2314179842548427E-002
  0.15713037798243354       -2.2460099719648831E-002
  0.15797343782459286       -2.2604212196331869E-002
  0.15880818895512247       -2.2746547725030587E-002
  0.15963477375865920       -2.2887136109696889E-002
  0.16045333100286654       -2.3026006501460573E-002
  0.16126399599210700       -2.3163187439932426E-002
  0.16206690064937987       -2.3298706848886970E-002
  0.16286217365191369       -2.3432592055671893E-002
  0.16364994052045065       -2.3564869805609387E-002
  0.16443032376409644       -2.3695566299358997E-002
  0.16520344288987723       -2.3824707145349795E-002
  0.16596941462363526       -2.3952317464537964E-002
  0.16672835288654758       -2.4078421819604876E-002
  0.16748036894258378       -2.4203044273185984E-002
  0.16822557147193717       -2.4326208392055064E-002
  0.16896406663275068       -2.4447937246091039E-002
  0.16969595818457497       -2.4568253454296717E-002
  0.17042134749907911       -2.4687179149579273E-002
  0.17114033368485512       -2.4804736029282817E-002
  0.17185301362896030       -2.4920945346474779E-002
  0.17255948204472912       -2.5035827907268212E-002
  0.17325983162551145       -2.5149404146587600E-002
  0.17395415296609948       -2.5261694036677503E-002
  0.17464253475148470       -2.5372717191325122E-002
  0.17532506373590837       -2.5482492819286370E-002
  0.17600182481270271       -2.5591039746082313E-002
  0.17667290109073602       -2.5698376436995254E-002
  0.17733837392547372       -2.5804520993080223E-002
  0.17799832296363780       -2.5909491155870552E-002
  0.17865282620762613       -2.6013304332430865E-002
  0.17930196004881976       -2.6115977586210204E-002
  0.17994579931940691       -2.6217527659554919E-002
  0.18058441734594308       -2.6317970983429719E-002
  0.18121788593179255       -2.6417323642204924E-002
  0.18184627548376447       -2.6515601449688259E-002
  0.18246965498986589       -2.6612819905414132E-002
  0.18308809208145591       -2.6708994224594797E-002
  0.18370165303334973       -2.6804139316127035E-002
  0.18431040288012426       -2.6898269849413230E-002
  0.18491440535221404       -2.6991400190096111E-002
  0.18551372297847482       -2.7083544456700272E-002
  0.18610841706899581       -2.7174716491078572E-002
  0.18669854777593545       -2.7264929889104117E-002
  0.18728417414344317       -2.7354198017050420E-002
  0.18786535405818949       -2.7442533963478184E-002
  0.18844214437060930       -2.7529950610545709E-002
  0.18901460085226734       -2.7616460591589835E-002
  0.18958277826659992       -2.7702076327973654E-002
  0.19014673034583318       -2.7786809996755885E-002
  0.19070650988999222       -2.7870673591287615E-002
  0.19126216868915000       -2.7953678854877182E-002
  0.19181375765748609       -2.8035837362272723E-002
  0.19236132675831658       -2.8117160455691979E-002
  0.19290492508659904       -2.8197659293316506E-002
  0.19344460085697046       -2.8277344827320302E-002
  0.19398040146041207       -2.8356227842313692E-002
  0.19451237345534281       -2.8434318927005726E-002
  0.19504056256870481       -2.8511628471984345E-002
  0.19556501375116003       -2.8588166702081346E-002
  0.19608577121412335       -2.8663943688712785E-002
  0.19660287836878620       -2.8738969300078337E-002
  0.19711637790923026       -2.8813253249849839E-002
  0.19762631181769971       -2.8886805097329542E-002
  0.19813272136242110       -2.8959634230708516E-002
  0.19863564712081330       -2.9031749883250777E-002
  0.19913512901071101       -2.9103161141765983E-002
  0.19963120626684105       -2.9173876927364173E-002
  0.20012391751993336       -2.9243906040988577E-002
  0.20061330073699865       -2.9313257116868986E-002
  0.20109939328592649       -2.9381938656362211E-002
  0.20158223189873481       -2.9449959005908112E-002
  0.20206185276424468       -2.9517326404707819E-002
  0.20253829146458951       -2.9584048941393531E-002
  0.20301158304514461       -2.9650134590798804E-002
  0.20348176194295692       -2.9715591168033802E-002
  0.20394886210059013       -2.9780426390153474E-002
  0.20441291691883784       -2.9844647847921627E-002
  0.20487395928133575       -2.9908263014911611E-002
  0.20533202016353047       -2.9971279038180372E-002
  0.20578708149378430       -3.0033695930993195E-002
  0.20623915001020540       -3.0095516859784156E-002
  0.20668825774178484       -3.0156748716055594E-002
  0.20713443650021898       -3.0217398406699663E-002
  0.20757771778594095       -3.0277472830010803E-002
  0.20801813260718502       -3.0336978759012988E-002
  0.20845571164503102       -3.0395922949598270E-002
  0.20889048509346364       -3.0454312043321153E-002
  0.20932248274104595       -3.0512152609721649E-002
  0.20975173394111979       -3.0569451126148436E-002
  0.21017826760072597       -3.0626213968615163E-002
  0.21060211223057548       -3.0682447448305790E-002
  0.21102329592375968       -3.0738157778040894E-002
  0.21144184633062080       -3.0793351068570850E-002
  0.21185779074600750       -3.0848033370944418E-002
  0.21227115601766083       -3.0902210620741884E-002
  0.21268196863418345       -3.0955888689245013E-002
  0.21309025470350304       -3.1009073365269157E-002
  0.21349603990399549       -3.1061770319796421E-002
  0.21389934960688689       -3.1113985183143684E-002
  0.21430020879535353       -3.1165723495929450E-002
  0.21469864206541581       -3.1216990691105808E-002
  0.21509467370036467       -3.1267792156276494E-002
  0.21548832762696274       -3.1318133192038342E-002
  0.21587962741794448       -3.1368019013553475E-002
  0.21626859632885678       -3.1417454771548510E-002
  0.21665525726888327       -3.1466445530941266E-002
  0.21703963284446370       -3.1514996296691841E-002
  0.21742174535353406       -3.1563112007831517E-002
  0.21780161674560805       -3.1610797506248685E-002
  0.21817926869990775       -3.1658057590032797E-002
  0.21855472260626818       -3.1704896995191259E-002
  0.21892799951099140       -3.1751320356188488E-002
  0.21929912020377934       -3.1797332264556492E-002
  0.21966810521579797       -3.1842937266044119E-002
  0.22003497474336964       -3.1888139799796142E-002
  0.22039974875294827       -3.1932944277904732E-002
  0.22076244692940716       -3.1977355040127747E-002
  0.22112308869109892       -3.2021376362763858E-002
  0.22148169320771685       -3.2065012470965396E-002
  0.22183827935807940       -3.2108267508804994E-002
  0.22219286582355183       -3.2151145596515232E-002
  0.22254547099560440       -3.2193650768751622E-002
  0.22289611305680249       -3.2235787030623173E-002
  0.22324480992137885       -3.2277558305176174E-002
  0.22359157930049278       -3.2318968489203792E-002
  0.22393643865086754       -3.2360021408240701E-002
  0.22427940520834136       -3.2400720833980080E-002
  0.22462049601081643       -3.2441070510990058E-002
  0.22495972785654272       -3.2481074113948336E-002
  0.22529711730753230       -3.2520735256247539E-002
  0.22563268074454076       -3.2560057521861689E-002
  0.22596643436895350       -3.2599044465472432E-002
  0.22629839410661368       -3.2637699549359377E-002
  0.22662857573456457       -3.2676026218718950E-002
  0.22695699482295761       -3.2714027871528106E-002
  0.22728366673066069       -3.2751707850504137E-002
  0.22760860665527768       -3.2789069469266970E-002
  0.22793182958118990       -3.2826115985289117E-002
  0.22825335031248206       -3.2862850614334103E-002
  0.22857318349207414       -3.2899276545453035E-002
  0.22889134353928514       -3.2935396894558926E-002
  0.22920784476728007       -3.2971214787385322E-002
  0.22952270123423438       -3.3006733250189449E-002
  0.22983592688914550       -3.3041955314153118E-002
  0.23014753547917399       -3.3076883949435885E-002
  0.23045754062742371       -3.3111522111866673E-002
  0.23076595573500838       -3.3145872683896280E-002
  0.23107279408971543       -3.3179938539905605E-002
  0.23137806880880585       -3.3213722508948544E-002
  0.23168179285475715       -3.3247227389630950E-002
  0.23198397902844378       -3.3280455931048412E-002
  0.23228463999101093       -3.3313410859686157E-002
  0.23258378824235781       -3.3346094859454785E-002
  0.23288143616935245       -3.3378510601132151E-002
  0.23317759597735221       -3.3410660694911963E-002
  0.23347227974018642       -3.3442547729623066E-002
  0.23376549942432867       -3.3474174280128693E-002
  0.23405726679471373       -3.3505542845519667E-002
  0.23434759355605136       -3.3536655947288496E-002
  0.23463649121310329       -3.3567516028901345E-002
  0.23492397119820038       -3.3598125544522225E-002
  0.23521004477212509       -3.3628486887801845E-002
  0.23549472306707253       -3.3658602423751495E-002
  0.23577801713963439       -3.3688474521919157E-002
  0.23605993788207799       -3.3718105497333173E-002
  0.23634049604457855       -3.3747497618449550E-002
  0.23661970231597992       -3.3776653171348384E-002
  0.23689756722825173       -3.3805574383632617E-002
  0.23717410120782562       -3.3834263468636251E-002
  0.23744931453969437       -3.3862722590271122E-002
  0.23772321745488015       -3.3890953929872548E-002
  0.23799582002503936       -3.3918959609957951E-002
  0.23826713220719697       -3.3946741724330889E-002
  0.23853716389404270       -3.3974302369654208E-002
  0.23880592483036764       -3.4001643593883475E-002
  0.23907342468036863       -3.4028767434847208E-002
  0.23933967297720646       -3.4055675889660790E-002
  0.23960467919375911       -3.4082370960300458E-002
  0.23986845266473533       -3.4108854598439022E-002
  0.24013100264309375       -3.4135128747262558E-002
  0.24039233826968537       -3.4161195316541090E-002
  0.24065246861882136       -3.4187056215083542E-002
  0.24091140261463115       -3.4212713292356478E-002
  0.24116914915598728       -3.4238168424156848E-002
  0.24142571699777526       -3.4263423428961139E-002
  0.24168111481765775       -3.4288480111722294E-002
  0.24193535120621426       -3.4313340264598584E-002
  0.24218843467388754       -3.4338005663263886E-002
  0.24244037362665058       -3.4362478046317084E-002
  0.24269117638426063       -3.4386759143171672E-002
  0.24294085120079978       -3.4410850670082198E-002
  0.24318940622093915       -3.4434754306076426E-002
  0.24343684954474962       -3.4458471744986445E-002
  0.24368318911118764       -3.4482004597644021E-002
  0.24392843288013272       -3.4505354537676856E-002
  0.24417258865652522       -3.4528523158469229E-002
  0.24441566420285596       -3.4551512067576950E-002
  0.24465766717897269       -3.4574322833806286E-002
  0.24489860519508330       -3.4596957030980868E-002
  0.24513848576730743       -3.4619416200568340E-002
  0.24537731633471532       -3.4641701863927073E-002
  0.24561510427978595       -3.4663815541887043E-002
  0.24585185690159614       -3.4685758729797303E-002
  0.24608758141972500       -3.4707532898213732E-002
  0.24632228499304457       -3.4729139514550443E-002
  0.24655597470576246       -3.4750580021760721E-002
  0.24678865758221261       -3.4771855856500881E-002
  0.24702034056610636       -3.4792968431670769E-002
  0.24725103053393616       -3.4813919143915593E-002
  0.24748073431137071       -3.4834709388924134E-002
  0.24770945862894228       -3.4855340520806778E-002
  0.24793721018287435       -3.4875813905864188E-002
  0.24816399559201677       -3.4896130885931069E-002
  0.24838982141187249       -3.4916292786240213E-002
  0.24861469413091311       -3.4936300916562316E-002
  0.24883862018184305       -3.4956156577110514E-002
  0.24906160594174648       -3.4975861057327501E-002
  0.24928365772172556       -3.4995415630076000E-002
  0.24950478177124621       -3.5014821551990212E-002
  0.24972498427427711       -3.5034080062562006E-002
  0.24994427135418359       -3.5053192388271794E-002
  0.25016264911696956       -3.5072159767067838E-002
  0.25038012355229955       -3.5090983384751209E-002
  0.25059670065628575       -3.5109664458867443E-002
  0.25081238632775821       -3.5128204163517918E-002
  0.25102718639165728       -3.5146603648947047E-002
  0.25124110667940414       -3.5164864092911099E-002
  0.25145415291318107       -3.5182986623996708E-002
  0.25166633081834805       -3.5200972399257263E-002
  0.25187764601794116       -3.5218822527316021E-002
  0.25208810410777760       -3.5236538121662823E-002
  0.25229771059875783       -3.5254120263207081E-002
  0.25250647102107204       -3.5271570067005410E-002
  0.25271439080964614       -3.5288888607063987E-002
  0.25292147533465059       -3.5306076936245614E-002
  0.25312772994592536       -3.5323136115358325E-002
  0.25333315994129713       -3.5340067190933584E-002
  0.25353777056124105       -3.5356871192675721E-002
  0.25374156700340245       -3.5373549143945075E-002
  0.25394455445007724       -3.5390102077648880E-002
  0.25414673795944487       -3.5406530962799082E-002
  0.25434812263133372       -3.5422836818478312E-002
  0.25454871349037289       -3.5439020633416515E-002
  0.25474851546715627       -3.5455083351006611E-002
  0.25494753352873217       -3.5471025960542524E-002
  0.25514577254557919       -3.5486849406172145E-002
  0.25534323738040843       -3.5502554645535089E-002
  0.25553993281549064       -3.5518142600881139E-002
  0.25573586362833256       -3.5533614211009666E-002
  0.25593103452739752       -3.5548970385394708E-002
  0.25612545017579919       -3.5564212023744407E-002
  0.25631911525565981       -3.5579340055288768E-002
  0.25651203431776398       -3.5594355339094289E-002
  0.25670421192394999       -3.5609258759273787E-002
  0.25689565263859654       -3.5624051221251472E-002
  0.25708636089967740       -3.5638733560089897E-002
  0.25727634117073417       -3.5653306647762555E-002
  0.25746559784258577       -3.5667771322716042E-002
  0.25765413529957382       -3.5682128437134454E-002
  0.25784195786387704       -3.5696378817686295E-002
  0.25802906983601326       -3.5710523292741256E-002
  0.25821547546503698       -3.5724562673439542E-002
  0.25840117898032611       -3.5738497772488283E-002
  0.25858618455962368       -3.5752329386432101E-002
  0.25877049637809607       -3.5766058321262749E-002
  0.25895411852488581       -3.5779685347009274E-002
  0.25913705509898993       -3.5793211249384282E-002
  0.25931931015710052       -3.5806636807317216E-002
  0.25950088769521173       -3.5819962770288184E-002
  0.25968179170019856       -3.5833189898625620E-002
  0.25986202615858217       -3.5846318964516448E-002
  0.26004159494762297       -3.5859350683378491E-002
  0.26022050198209312       -3.5872285812010449E-002
  0.26039875107175953       -3.5885125049341098E-002
  0.26057634611156216       -3.5897869164718918E-002
  0.26075329080922804       -3.5910518817261851E-002
  0.26092958899892293       -3.5923074765261721E-002
  0.26110524437667149       -3.5935537688198120E-002
  0.26128026065504584       -3.5947908289848243E-002
  0.26145464147408942       -3.5960187236904355E-002
  0.26162839053007697       -3.5972375253632768E-002
  0.26180151139566471       -3.5984472986606286E-002
  0.26197400766255058       -3.5996481112803784E-002
  0.26214588289231483       -3.6008400300926974E-002
  0.26231714059871325       -3.6020231202284023E-002
  0.26248778430373887       -3.6031974485543176E-002
  0.26265781747223538       -3.6043630790471057E-002
  0.26282724351245834       -3.6055200735321806E-002
  0.26299606589867192       -3.6066684993937413E-002
  0.26316428798665492       -3.6078084172673518E-002
  0.26333191314732518       -3.6089398900873468E-002
  0.26349894470761592       -3.6100629788863837E-002
  0.26366538599855877       -3.6111777463211168E-002
  0.26383124029527832       -3.6122842524021287E-002
  0.26399651084078657       -3.6133825561662759E-002
  0.26416120091124157       -3.6144727200787458E-002
  0.26432531366671580       -3.6155547997801712E-002
  0.26448885232857433       -3.6166288566503932E-002
  0.26465182003926668       -3.6176949471346788E-002
  0.26481421994905252       -3.6187531298121640E-002
  0.26497605515829564       -3.6198034612901865E-002
  0.26513732876448048       -3.6208459982881511E-002
  0.26529804382583044       -3.6218807965850384E-002
  0.26545820338365222       -3.6229079117607955E-002
  0.26561781045818833       -3.6239273989739335E-002
  0.26577686803726963       -3.6249393122472461E-002
  0.26593537910659520       -3.6259437066205318E-002
  0.26609334661912137       -3.6269406357721502E-002
  0.26625077351310689       -3.6279301536549333E-002
  0.26640766263205978       -3.6289123087767182E-002
  0.26656401693018261       -3.6298871578575267E-002
  0.26671983925479015       -3.6308547518800860E-002
  0.26687513243788585       -3.6318151414878153E-002
  0.26702989929434062       -3.6327683771922477E-002
  0.26718414263001083       -3.6337145098200650E-002
  0.26733786524456737       -3.6346535908033960E-002
  0.26749106984458881       -3.6355856663498047E-002
  0.26764375923108386       -3.6365107899076321E-002
  0.26779593608568292       -3.6374290077393442E-002
  0.26794760309714216       -3.6383403676256712E-002
  0.26809876295948298       -3.6392449185297229E-002
  0.26824941833320171       -3.6401427081668804E-002
  0.26839957187041408       -3.6410337845047637E-002
  0.26854922616217225       -3.6419181923445045E-002
  0.26869838382193245       -3.6427959788658149E-002
  0.26884704744247284       -3.6436671907298948E-002
  0.26899521957237460       -3.6445318725173162E-002
  0.26914290276433239       -3.6453900699291150E-002
  0.26929009955015476       -3.6462418281021654E-002
  0.26943681242202977       -3.6470871904056262E-002
  0.26958304388030707       -3.6479262014945377E-002
  0.26972879638054648       -3.6487589039846224E-002
  0.26987407242079164       -3.6495853440516611E-002
  0.27001887438524713       -3.6504055610865838E-002
  0.27016320474528116       -3.6512196011768194E-002
  0.27030706586750786       -3.6520275040901953E-002
  0.27045046014932089       -3.6528293125331526E-002
  0.27059338995601662       -3.6536250678113141E-002
  0.27073585765082347       -3.6544148118681438E-002
  0.27087786555447524       -3.6551985846028194E-002
  0.27101941600166096       -3.6559764275154692E-002
  0.27116051129171109       -3.6567483806115887E-002
  0.27130115370382180       -3.6575144832454769E-002
  0.27144134552076515       -3.6582747757581739E-002
  0.27158108898957756       -3.6590292968314099E-002
  0.27172038634716511       -3.6597780852060884E-002
  0.27185923982992022       -3.6605211803307343E-002
  0.27199765161329736       -3.6612586182386261E-002
  0.27213562393814322       -3.6619904401097206E-002
  0.27227315895737719       -3.6627166819239103E-002
  0.27241025883390091       -3.6634373810046000E-002
  0.27254692572077249       -3.6641525747380013E-002
  0.27268316176157364       -3.6648623005666417E-002
  0.27281896904461195       -3.6655665929093570E-002
  0.27295434969164745       -3.6662654890936494E-002
  0.27308930581412372       -3.6669590264075881E-002
  0.27322383945671536       -3.6676472383766361E-002
  0.27335795270328922       -3.6683301617841488E-002
  0.27349164759256561       -3.6690078310583678E-002
  0.27362492615114303       -3.6696802804784219E-002
  0.27375779040757503       -3.6703475450182196E-002
  0.27389024237190129       -3.6710096591332515E-002
  0.27402228404299878       -3.6716666571671185E-002
  0.27415391738169331       -3.6723185714778422E-002
  0.27428514436995405       -3.6729654364902047E-002
  0.27441596695030329       -3.6736072846617653E-002
  0.27454638707175782       -3.6742441494035341E-002
  0.27467640666466409       -3.6748760635348196E-002
  0.27480602761605794       -3.6755030577156900E-002
  0.27493525187649598       -3.6761251670324582E-002
  0.27506408130943949       -3.6767424215953998E-002
  0.27519251777969694       -3.6773548526379589E-002
  0.27532056317234127       -3.6779624923539013E-002
  0.27544821933785824       -3.6785653722528976E-002
  0.27557548809016968       -3.6791635209623863E-002
  0.27570237128318476       -3.6797569714035888E-002
  0.27582887074045370       -3.6803457540135143E-002
  0.27595498824515646       -3.6809298977445622E-002
  0.27608072560032404       -3.6815094331045420E-002
  0.27620608458428370       -3.6820843900069657E-002
  0.27633106697121779       -3.6826547977468045E-002
  0.27645567452130759       -3.6832206861043090E-002
  0.27657990894770607       -3.6837820819237997E-002
  0.27670377203587349       -3.6843390170021702E-002
  0.27682726549020409       -3.6848915189306726E-002
  0.27695039099872926       -3.6854396145001550E-002
  0.27707315030819896       -3.6859833344195014E-002
  0.27719554507390703       -3.6865227046525957E-002
  0.27731757698534854       -3.6870577535528033E-002
  0.27743924772650780       -3.6875885092084518E-002
  0.27756055894031362       -3.6881149983964030E-002
  0.27768151228610266       -3.6886372485600470E-002
  0.27780210939018884       -3.6891552858981699E-002
  0.27792235188166331       -3.6896691375075827E-002
  0.27804224139882722       -3.6901788308617331E-002
  0.27816177951764620       -3.6906843905414370E-002
  0.27828096784583300       -3.6911858433693732E-002
  0.27839980798649072       -3.6916832161098034E-002
  0.27851830149380069       -3.6921765331012234E-002
  0.27863644995742343       -3.6926658213537376E-002
  0.27875425489929584       -3.6931511038954694E-002
  0.27887171791627569       -3.6936324090424029E-002
  0.27898884050817024       -3.6941097595137612E-002
  0.27910562419864160       -3.6945831795005726E-002
  0.27922207053148035       -3.6950526953550500E-002
  0.27933818100580432       -3.6955183308218356E-002
  0.27945395712471377       -3.6959801103343091E-002
  0.27956940038358769       -3.6964380582358652E-002
  0.27968451224230151       -3.6968921969843707E-002
  0.27979929419096716       -3.6973425514565644E-002
  0.27991374770011451       -3.6977891456392790E-002
  0.28002787420845876       -3.6982320018673999E-002
  0.28014167516260002       -3.6986711434060925E-002
  0.28025515200073242       -3.6991065933528619E-002
  0.28036830616462660       -3.6995383755113770E-002
  0.28048113905164757       -3.6999665110228008E-002
  0.28059365208129849       -3.7003910230867146E-002
  0.28070584668002468       -3.7008119356389618E-002
  0.28081772418812656       -3.7012292674588658E-002
  0.28092928602170836       -3.7016430424380603E-002
  0.28104053356520148       -3.7020532830483878E-002
  0.28115146819225373       -3.7024600113898916E-002
  0.28126209122675189       -3.7028632465733166E-002
  0.28137240406036335       -3.7032630126073995E-002
  0.28148240801598085       -3.7036593293784795E-002
  0.28159210442838212       -3.7040522178817654E-002
  0.28170149461932137       -3.7044416987326960E-002
  0.28181057992918102       -3.7048277939753314E-002
  0.28191936165499704       -3.7052105234132396E-002
  0.28202784110645096       -3.7055899076907359E-002
  0.28213601957538148       -3.7059659670413005E-002
  0.28224389836372510       -3.7063387224386748E-002
  0.28235147873590705       -3.7067081928948205E-002
  0.28245876196838987       -3.7070743984184695E-002
  0.28256574934973849       -3.7074373602687234E-002
  0.28267244214483828       -3.7077970985744717E-002
  0.28277884151486077       -3.7081536269214517E-002
  0.28288494880779452       -3.7085069715437617E-002
  0.28299076521101019       -3.7088571482128012E-002
  0.28309629195917685       -3.7092041766400428E-002
  0.28320153031198997       -3.7095480780003187E-002
  0.28330648141738407       -3.7098888668583435E-002
  0.28341114652381921       -3.7102265644164946E-002
  0.28351552684190423       -3.7105611900266573E-002
  0.28361962355111109       -3.7108927610905416E-002
  0.28372343781877957       -3.7112212946815673E-002
  0.28382697085626601       -3.7115468108598934E-002
  0.28393022382808042       -3.7118693270978671E-002
  0.28403319791445752       -3.7121888623112893E-002
  0.28413589422566260       -3.7125054310544643E-002
  0.28423831396268207       -3.7128190539403493E-002
  0.28434045826382298       -3.7131297481497710E-002
  0.28444232826738991       -3.7134375309120331E-002
  0.28454392509151932       -3.7137424185195327E-002
  0.28464524985924916       -3.7140444279622674E-002
  0.28474630372645848       -3.7143435784134371E-002
  0.28484708777966339       -3.7146398852681083E-002
  0.28494760314535339       -3.7149333663001383E-002
  0.28504785091160101       -3.7152240375205994E-002
  0.28514783219337375       -3.7155119167402856E-002
  0.28524754803931568       -3.7157970178405372E-002
  0.28534699956469023       -3.7160793591733458E-002
  0.28544618784144532       -3.7163589567794780E-002
  0.28554511395397913       -3.7166358275727493E-002
  0.28564377892133308       -3.7169099847319122E-002
  0.28574218384376365       -3.7171814468001163E-002
  0.28584032977159085       -3.7174502294659566E-002
  0.28593821774644229       -3.7177163480370812E-002
  0.28603584878877975       -3.7179798168091048E-002
  0.28613322395970126       -3.7182406528671115E-002
  0.28623034428747574       -3.7184988715905892E-002
  0.28632721078212570       -3.7187544873744011E-002
  0.28642382450384740       -3.7190075179946838E-002
  0.28652018638338517       -3.7192579733551473E-002
  0.28661629752232015       -3.7195058745191800E-002
  0.28671215885584617       -3.7197512320583055E-002
  0.28680777138950231       -3.7199940613870906E-002
  0.28690313613343643       -3.7202343784201376E-002
  0.28699825406904744       -3.7204721975589133E-002
  0.28709312617645477       -3.7207075332980760E-002
  0.28718775341998332       -3.7209403993512045E-002
  0.28728213677652842       -3.7211708105789602E-002
  0.28737627720125736       -3.7213987805452653E-002
  0.28747017567560762       -3.7216243249201530E-002
  0.28756383312256101       -3.7218474557135166E-002
  0.28765725051558400       -3.7220681884780969E-002
  0.28775042877125012       -3.7222865353646051E-002
  0.28784336886292511       -3.7225025124119411E-002
  0.28793607171501168       -3.7227161326762723E-002
  0.28802853821914598       -3.7229274075660131E-002
  0.28812076931953046       -3.7231363514776350E-002
  0.28821276594568046       -3.7233429791104597E-002
  0.28830452900082304       -3.7235473025556638E-002
  0.28839605940521795       -3.7237493362793840E-002
  0.28848735803833686       -3.7239490918624232E-002
  0.28857842582686555       -3.7241465838863008E-002
  0.28866926364737294       -3.7243418241130720E-002
  0.28875987237900674       -3.7245348253234459E-002
  0.28885025293922406       -3.7247256020126129E-002
  0.28894040615867939       -3.7249141636638672E-002
  0.28903033295861319       -3.7251005262415635E-002
  0.28912003417921150       -3.7252847003303384E-002
  0.28920951070323997       -3.7254666992471291E-002
  0.28929876338528215       -3.7256465350235399E-002
  0.28938779307048901       -3.7258242193336885E-002
  0.28947660063828562       -3.7259997658976467E-002
  0.28956518690949745       -3.7261731855431426E-002
  0.28965355272642535       -3.7263444902350618E-002
  0.28974169897252150       -3.7265136945561467E-002
  0.28982962641535454       -3.7266808062366215E-002
  0.28991733591787622       -3.7268458393182803E-002
  0.29000482832161534       -3.7270088065257216E-002
  0.29009210442854477       -3.7271697182990032E-002
  0.29017916506021418       -3.7273285865674646E-002
  0.29026601100862776       -3.7274854213622088E-002
  0.29035264310490244       -3.7276402360541389E-002
  0.29043906214656812       -3.7277930411363736E-002
  0.29052526894149272       -3.7279438485779380E-002
  0.29061126429119910       -3.7280926697809594E-002
  0.29069704896563903       -3.7282395150226452E-002
  0.29078262375492603       -3.7283843950517030E-002
  0.29086798945277176       -3.7285273217189573E-002
  0.29095314685537904       -3.7286683069755230E-002
  0.29103809668786002       -3.7288073583583950E-002
  0.29112283977674025       -3.7289444904869101E-002
  0.29120737684827391       -3.7290797114766440E-002
  0.29129170870156978       -3.7292130339231934E-002
  0.29137583606741119       -3.7293444667333885E-002
  0.29145975973216026       -3.7294740224029441E-002
  0.29154348041508538       -3.7296017092883826E-002
  0.29162699886928328       -3.7297275381171384E-002
  0.29171031593543462       -3.7298515253408764E-002
  0.29179343212702119       -3.7299736667616643E-002
  0.29187634838923415       -3.7300939858659676E-002
  0.29195906538471100       -3.7302124882930665E-002
  0.29204158384106582       -3.7303291839940390E-002
  0.29212390450219683       -3.7304440841355986E-002
  0.29220602808588658       -3.7305571984269661E-002
  0.29228795527143780       -3.7306685342373226E-002
  0.29236968683462783       -3.7307781052493889E-002
  0.29245122343349528       -3.7308859178840414E-002
  0.29253256583626225       -3.7309919856630180E-002
  0.29261371466197128       -3.7310963128220929E-002
  0.29269467069650773       -3.7311989143286442E-002
  0.29277543459230942       -3.7312997969163028E-002
  0.29285600705013881       -3.7313989704681472E-002
  0.29293638875479427       -3.7314964440497096E-002
  0.29301658042058293       -3.7315922287803741E-002
  0.29309658269680988       -3.7316863317782986E-002
  0.29317639628955455       -3.7317787638595307E-002
  0.29325602185419236       -3.7318695328398266E-002
  0.29333546007454370       -3.7319586486392574E-002
  0.29341471162999022       -3.7320461208093104E-002
  0.29349377719842873       -3.7321319589224029E-002
  0.29357265738481958       -3.7322161686898003E-002
  0.29365135290588734       -3.7322987621272855E-002
  0.29372986439987325       -3.7323797470562234E-002
  0.29380819252463841       -3.7324591325088627E-002
  0.29388633793991803       -3.7325369278313675E-002
  0.29396430125576795       -3.7326131392948020E-002
  0.29404208316596880       -3.7326877787351775E-002
  0.29411968428273944       -3.7327608528027800E-002
  0.29419710523077419       -3.7328323692642822E-002
  0.29427434668609903       -3.7329023391410976E-002
  0.29435140926059083       -3.7329707696243400E-002
  0.29442829359316747       -3.7330376696864433E-002
  0.29450500025851933       -3.7331030445133424E-002
  0.29458152995496245       -3.7331669070910400E-002
  0.29465788325020276       -3.7332292623280292E-002
  0.29473406079997189       -3.7332901208788037E-002
  0.29481006317026076       -3.7333494878516407E-002
  0.29488589102526108       -3.7334073747011712E-002
  0.29496154493335847       -3.7334637869612587E-002
  0.29503702550330668       -3.7335187328305000E-002
  0.29511233336622050       -3.7335722220468021E-002
  0.29518746908085758       -3.7336242599740034E-002
  0.29526243328088564       -3.7336748567980450E-002
  0.29533722653685490       -3.7337240188165290E-002
  0.29541184946048471       -3.7337717551493586E-002
  0.29548630261397207       -3.7338180718184608E-002
  0.29556058660279144       -3.7338629777704357E-002
  0.29563470200493408       -3.7339064803404300E-002
  0.29570864938189106       -3.7339485859284614E-002
  0.29578242934554067       -3.7339893043424437E-002
  0.29585604243651653       -3.7340286408048304E-002
  0.29592948924402268       -3.7340666039403905E-002
  0.29600277034231753       -3.7341032014083994E-002
  0.29607588629412357       -3.7341384404548754E-002
  0.29614883761910010       -3.7341723255389696E-002
  0.29622162495492882       -3.7342048687021297E-002
  0.29629424880927335       -3.7342360740686698E-002
  0.29636670975947549       -3.7342659501387383E-002
  0.29643900833924486       -3.7342945028592332E-002
  0.29651114512362986       -3.7343217407299283E-002
  0.29658312064751136       -3.7343476701660064E-002
  0.29665493544554139       -3.7343722973149265E-002
  0.29672659007481150       -3.7343956302047752E-002
  0.29679808506272631       -3.7344176748046194E-002
  0.29686942095133650       -3.7344384383139854E-002
  0.29694059829669101       -3.7344579289184728E-002
  0.29701161762956652       -3.7344761532591315E-002
  0.29708247944320731       -3.7344931156867663E-002
  0.29715318430171395       -3.7345088253119316E-002
  0.29722373270110630       -3.7345232869108826E-002
  0.29729412520577292       -3.7345365097770693E-002
  0.29736436229247742       -3.7345484976536766E-002
  0.29743444453000834       -3.7345592602935802E-002
  0.29750437238935640       -3.7345688015045418E-002
  0.29757414640414087       -3.7345771289469885E-002
  0.29764376705395068       -3.7345842470680915E-002
  0.29771323490232432       -3.7345901657033345E-002
  0.29778255042418161       -3.7345948893608309E-002
  0.29785171412094047       -3.7345984241685490E-002
  0.29792072650563878       -3.7346007770717358E-002
  0.29798958807109382       -3.7346019539432888E-002
  0.29805829932897360       -3.7346019618405904E-002
  0.29812686074623779       -3.7346008051775813E-002
  0.29819527285479780       -3.7345984926827176E-002
  0.29826353612279277       -3.7345950289656760E-002
  0.29833165105188514       -3.7345904209412362E-002
  0.29839961807349985       -3.7345846713658107E-002
  0.29846743774845830       -3.7345777908303748E-002
  0.29853511051808845       -3.7345697830201537E-002
  0.29860263686929822       -3.7345606541200421E-002
  0.29867001727662634       -3.7345504100606941E-002
  0.29873725225079906       -3.7345390587273791E-002
  0.29880434220086760       -3.7345266020066957E-002
  0.29887128763463350       -3.7345130480869800E-002
  0.29893808903357316       -3.7344984033699791E-002
  0.29900474686066852       -3.7344826735096266E-002
  0.29907126154071728       -3.7344658616826135E-002
  0.29913763357610723       -3.7344479759177068E-002
  0.29920386341606620       -3.7344290212699111E-002
  0.29926995152879771       -3.7344090039906325E-002
  0.29933589835884089       -3.7343879286481557E-002
  0.29940170436256397       -3.7343658011957957E-002
  0.29946737001781382       -3.7343426285059989E-002
  0.29953289572797170       -3.7343184132411382E-002
  0.29959828199172334       -3.7342931640109350E-002
  0.29966352924013645       -3.7342668850847895E-002
  0.29972863787319565       -3.7342395793321721E-002
  0.29979360838949320       -3.7342112552795501E-002
  0.29985844121239819       -3.7341819174213399E-002
  0.29992313679444377       -3.7341515718181770E-002
  0.29998769555365712       -3.7341202225907311E-002
  0.30005211792477354       -3.7340878748927338E-002
  0.30011640434656262       -3.7340545343982741E-002
  0.30018055525302217       -3.7340202064588227E-002
  0.30024457109003871       -3.7339848972156822E-002
  0.30030845226502129       -3.7339486104119739E-002
  0.30037219917457125       -3.7339113496343619E-002
  0.30043581230720856       -3.7338731236177050E-002
  0.30049929206026332       -3.7338339361114289E-002
  0.30056263880570483       -3.7337937890929707E-002
  0.30062585303160827       -3.7337526919440645E-002
  0.30068893513393974       -3.7337106481828794E-002
  0.30075188551016568       -3.7336676616157895E-002
  0.30081470457980791       -3.7336237379399444E-002
  0.30087739276140629       -3.7335788821220434E-002
  0.30093995048282546       -3.7335331001942390E-002
  0.30100237810883862       -3.7334863945149101E-002
  0.30106467606971526       -3.7334387712175059E-002
  0.30112684476522766       -3.7333902348567108E-002
  0.30118888462056215       -3.7333407915260353E-002
  0.30125079601102656       -3.7332904444635370E-002
  0.30131257932166661       -3.7332391973655329E-002
  0.30137423499326027       -3.7331870577306796E-002
  0.30143576339122657       -3.7331340283417537E-002
  0.30149716492152157       -3.7330801143898862E-002
  0.30155843997668896       -3.7330253205605519E-002
  0.30161958895783392       -3.7329696521440053E-002
  0.30168061221769582       -3.7329131110989351E-002
  0.30174151018339235       -3.7328557050294031E-002
  0.30180228319962571       -3.7327974352642894E-002
  0.30186293169462336       -3.7327383094824043E-002
  0.30192345601043435       -3.7326783292568562E-002
  0.30198385656845239       -3.7326175015368092E-002
  0.30204413375112060       -3.7325558312712614E-002
  0.30210428787957311       -3.7324933188925796E-002
  0.30216431937121552       -3.7324299716731013E-002
  0.30222422861245596       -3.7323657944256988E-002
  0.30228401595140764       -3.7323007899557087E-002
  0.30234368176446069       -3.7322349628948641E-002
  0.30240322642524264       -3.7321683177123491E-002
  0.30246265030749298       -3.7321008589882049E-002
  0.30252195377147595       -3.7320325904930070E-002
  0.30258113718306878       -3.7319635163887921E-002
  0.30264020091965077       -3.7318936418941816E-002
  0.30269914530096220       -3.7318229683357559E-002
  0.30275797074110561       -3.7317515030645912E-002
  0.30281667756729580       -3.7316792485390667E-002
  0.30287526615759580       -3.7316062097243849E-002
  0.30293373686129738       -3.7315323903878102E-002
  0.30299209000720767       -3.7314577929355705E-002
  0.30305032599061010       -3.7313824239645257E-002
  0.30310844513371465       -3.7313062857184151E-002
  0.30316644782119595       -3.7312293840611035E-002
  0.30322433435097212       -3.7311517200189860E-002
  0.30328210511404352       -3.7310733000535765E-002
  0.30333976042678557       -3.7309941262203439E-002
  0.30339730066821985       -3.7309142044083324E-002
  0.30345472616711006       -3.7308335379515882E-002
  0.30351203727780046       -3.7307521312903866E-002
  0.30356923426700289       -3.7306699835195072E-002
  0.30362631757931069       -3.7305871049204548E-002
  0.30368328749318624       -3.7305034958967032E-002
  0.30374014437371905       -3.7304191618294284E-002
  0.30379688850698894       -3.7303341035197189E-002
  0.30385352027612916       -3.7302483276037614E-002
  0.30391003999902150       -3.7301618368497290E-002
  0.30396644800629408       -3.7300746349866097E-002
  0.30402274462729018       -3.7299867257520158E-002
  0.30407893018923060       -3.7298981126743298E-002
  0.30413500502723378       -3.7298087997782815E-002
  0.30419096944675134       -3.7297187895325615E-002
  0.30424682380168694       -3.7296280873084051E-002
  0.30430256839209724       -3.7295366952095489E-002
  0.30435820355043097       -3.7294446173130665E-002
  0.30441372959572666       -3.7293518575380533E-002
  0.30446914684449783       -3.7292584187311677E-002
  0.30452445561164498       -3.7291643044242616E-002
  0.30457965622865529       -3.7290695188884067E-002
  0.30463474898960563       -3.7289740644240406E-002
  0.30468973423143636       -3.7288779456237479E-002
  0.30474461226084981       -3.7287811658974497E-002
  0.30479938337554252       -3.7286837274577107E-002
  0.30485404788666254       -3.7285856338851009E-002
  0.30490860614245885       -3.7284868908749651E-002
  0.30496305840533228       -3.7283874990330840E-002
  0.30501740500962221       -3.7282874632343310E-002
  0.30507164622833000       -3.7281867849924995E-002
  0.30512578239471044       -3.7280854695398637E-002
  0.30517981382768100       -3.7279835207480724E-002
  0.30523374076893944       -3.7278809382927762E-002
  0.30528756357206188       -3.7277777287916494E-002
  0.30534128254461357       -3.7276738958334887E-002
  0.30539489792129748       -3.7275694387821211E-002
  0.30544841007237161       -3.7274643652975670E-002
  0.30550181924964803       -3.7273586758729341E-002
  0.30555512578424171       -3.7272523758456320E-002
  0.30560832990405296       -3.7271454643637895E-002
  0.30566143197032264       -3.7270379487704335E-002
  0.30571443226437706       -3.7269298315544819E-002
  0.30576733100896381       -3.7268211117166335E-002
  0.30582012859478830       -3.7267117984333284E-002
  0.30587282525529247       -3.7266018914786481E-002
  0.30592542126632732       -3.7264913932923818E-002
  0.30597791693265103       -3.7263803080160911E-002
  0.30603031254277596       -3.7262686389641697E-002
  0.30608260837067219       -3.7261563884555718E-002
  0.30613480469870857       -3.7260435595746155E-002
  0.30618690182793662       -3.7259301563557057E-002
  0.30623890002254683       -3.7258161808873272E-002
  0.30629079955628935       -3.7257016357907728E-002
  0.30634260073684871       -3.7255865256706260E-002
  0.30639430377777604       -3.7254708496944226E-002
  0.30644590903010260       -3.7253546152447269E-002
  0.30649741671528546       -3.7252378220015710E-002
  0.30654882714798576       -3.7251204752772264E-002
  0.30660014055735929       -3.7250025753323535E-002
  0.30665135725363063       -3.7248841272453127E-002
  0.30670247748118418       -3.7247651322651877E-002
  0.30675350153602848       -3.7246455948291984E-002
  0.30680442967661203       -3.7245255171196465E-002
  0.30685526214164149       -3.7244049001279735E-002
  0.30690599923319173       -3.7242837487779207E-002
  0.30695664123800653       -3.7241620671141534E-002
  0.30700718834645652       -3.7240398533802399E-002
  0.30705764089667392       -3.7239171147717069E-002
  0.30710799909837733       -3.7237938508503383E-002
  0.30715826322719053       -3.7236700651305243E-002
  0.30720843359424665       -3.7235457633332060E-002
  0.30725851038783569       -3.7234209438483677E-002
  0.30730849388391740       -3.7232956103775597E-002
  0.30735838438794649       -3.7231697684445703E-002
  0.30740818209996129       -3.7230434172984737E-002
  0.30745788729960832       -3.7229165608747131E-002
  0.30750750024906959       -3.7227892023306820E-002
  0.30755702117022704       -3.7226613423161699E-002
  0.30760645036956041       -3.7225329866160950E-002
  0.30765578806241350       -3.7224041356113659E-002
  0.30770503448916869       -3.7222747912145172E-002
  0.30775418991748255       -3.7221449570198677E-002
  0.30780325462419839       -3.7220146372156079E-002
  0.30785222881053442       -3.7218838314382663E-002
  0.30790111274331949       -3.7217525434907861E-002
  0.30794990667461092       -3.7216207760815884E-002
  0.30799861082639762       -3.7214885303816538E-002
  0.30804722546385432       -3.7213558100287335E-002
  0.30809575085403818       -3.7212226189141454E-002
  0.30814418719774922       -3.7210889569777854E-002
  0.30819253474913111       -3.7209548273345661E-002
  0.30824079375988028       -3.7208202330546412E-002
  0.30828896445805709       -3.7206851758844438E-002
  0.30833704708429727       -3.7205496582634723E-002
  0.30838504189112065       -3.7204136834401179E-002
  0.30843294910395774       -3.7202772530505017E-002
  0.30848076895585080       -3.7201403692823314E-002
  0.30852850169322915       -3.7200030350789920E-002
  0.30857614754548401       -3.7198652524854096E-002
  0.30862370674307876       -3.7197270236018043E-002
  0.30867117952203421       -3.7195883509246019E-002
  0.30871856613150178       -3.7194492377682138E-002
  0.30876586677102780       -3.7193096845219015E-002
  0.30881308168208682       -3.7191696941121608E-002
  0.30886021110744033       -3.7190292696006308E-002
  0.30890725526876645       -3.7188884128206354E-002
  0.30895421439672710       -3.7187471262476915E-002
  0.30900108869788989       -3.7186054106997615E-002
  0.30904787843708953       -3.7184632708163315E-002
  0.30909458381086402       -3.7183207070528516E-002
  0.30914120506384002       -3.7181777227918433E-002
  0.30918774238311247       -3.7180343180195391E-002
  0.30923419604768981       -3.7178904983751121E-002
  0.30928056623500866       -3.7177462632177770E-002
  0.30932685316324687       -3.7176016145619550E-002
  0.30937305710286106       -3.7174565575070019E-002
  0.30941917824490967       -3.7173110924771234E-002
  0.30946521676741728       -3.7171652191169850E-002
  0.30951117294989239       -3.7170189432970638E-002
  0.30955704698490688       -3.7168722654633016E-002
  0.30960283908428748       -3.7167251876706983E-002
  0.30964854949124859       -3.7165777134017711E-002
  0.30969417837550833       -3.7164298420836059E-002
  0.30973972598784011       -3.7162815780724175E-002
  0.30978519254168713       -3.7161329232864956E-002
  0.30983057823132937       -3.7159838786794720E-002
  0.30987588327572485       -3.7158344467303060E-002
  0.30992110790197752       -3.7156846303780640E-002
  0.30996625229251140       -3.7155344299710277E-002
  0.31001131663979503       -3.7153838464680157E-002
  0.31005630121721744       -3.7152328857168911E-002
  0.31010120620274773       -3.7150815478584794E-002
  0.31014603178184097       -3.7149298336529940E-002
  0.31019077821788615       -3.7147777483187483E-002
  0.31023544564146455       -3.7146252893573907E-002
  0.31028003431179330       -3.7144724619620137E-002
  0.31032454443827445       -3.7143192682788990E-002
  0.31036897617118508       -3.7141657069998259E-002
  0.31041332977169556       -3.7140117837019669E-002
  0.31045760541695849       -3.7138574986413563E-002
  0.31050180328796595       -3.7137028523998368E-002
  0.31054592362920974       -3.7135478496336680E-002
  0.31058996663524163       -3.7133924917927157E-002
  0.31063393245007437       -3.7132367774604026E-002
  0.31067782133234817       -3.7130807119602510E-002
  0.31072163346194176       -3.7129242961993228E-002
  0.31076536904336927       -3.7127675323174916E-002
  0.31080902827755935       -3.7126104225423534E-002
  0.31085261131776720       -3.7124529660174210E-002
  0.31089611839716758       -3.7122951668779734E-002
  0.31093954971878535       -3.7121370273443373E-002
  0.31098290548432189       -3.7119785496899434E-002
  0.31102618580540353       -3.7118197309061192E-002
  0.31106939097492503       -3.7116605786574414E-002
  0.31111252113959686       -3.7115010921402070E-002
  0.31115557650700076       -3.7113412739919041E-002
  0.31119855724888185       -3.7111811248119755E-002
  0.31124146356859633       -3.7110206471952560E-002
  0.31128429565098670       -3.7108598426552272E-002
  0.31132705368342634       -3.7106987127526560E-002
  0.31136973787237704       -3.7105372603378234E-002
  0.31141234835680742       -3.7103754841169234E-002
  0.31145488536798427       -3.7102133887305551E-002
  0.31149734908311466       -3.7100509751382453E-002
  0.31153973969257032       -3.7098882453730990E-002
  0.31158205738043215       -3.7097252010645621E-002
  0.31162430228097476       -3.7095618409688433E-002
  0.31166647466676517       -3.7093981720623816E-002
  0.31170857464211749       -3.7092341909795545E-002
  0.31175060243368358       -3.7090699026253518E-002
  0.31179255823081281       -3.7089053084271628E-002
  0.31183444219491202       -3.7087404093430400E-002
  0.31187625449451223       -3.7085752062031810E-002
  0.31191799531463266       -3.7084097007365792E-002
  0.31195966488403781       -3.7082438978616350E-002
  0.31200126328807271       -3.7080777932464469E-002
  0.31204279078114444       -3.7079113930249569E-002
  0.31208424752968089       -3.7077446986083028E-002
  0.31212563366403123       -3.7075777083657023E-002
  0.31216694941667272       -3.7074104273029915E-002
  0.31220819495723939       -3.7072428567957547E-002
  0.31224937040730821       -3.7070749950733707E-002
  0.31229047601121213       -3.7069068478830847E-002
  0.31233151188829233       -3.7067384135250840E-002
  0.31237247825333575       -3.7065696960497628E-002
  0.31241337524353702       -3.7064006948864664E-002
  0.31245420305208826       -3.7062314125874553E-002
  0.31249496185112824       -3.7060618511962309E-002
  0.31253565180059600       -3.7058920110489606E-002
  0.31257627308062025       -3.7057218946962303E-002
  0.31261682586235356       -3.7055515032140093E-002
  0.31265731030048560       -3.7053808376375501E-002
  0.31269772656686151       -3.7052098995874284E-002
  0.31273807486123073       -3.7050386922332930E-002
  0.31277835529647885       -3.7048672137982568E-002
  0.31281856807395247       -3.7046954681046664E-002
  0.31285871339942495       -3.7045234584995597E-002
  0.31289879132654519       -3.7043511802273270E-002
  0.31293880213637654       -3.7041786412583051E-002
  0.31297874591364622       -3.7040058384052124E-002
  0.31301862288241983       -3.7038327766502455E-002
  0.31305843317765680       -3.7036594556791834E-002
  0.31309817697169140       -3.7034858775071934E-002
  0.31313785438823633       -3.7033120412402178E-002
  0.31317746563490872       -3.7031379507875134E-002
  0.31321701084926062       -3.7029636065206088E-002
  0.31325649024032826       -3.7027890124122075E-002
  0.31329590391140738       -3.7026141664095368E-002
  0.31333525201726681       -3.7024390697549640E-002
  0.31337453475110222       -3.7022637257249531E-002
  0.31341375228815943       -3.7020881366023418E-002
  0.31345290472871523       -3.7019123005340410E-002
  0.31349199229627245       -3.7017362224576557E-002
  0.31353101506298270       -3.7015598990812325E-002
  0.31356997330417974       -3.7013833381871940E-002
  0.31360886704192936       -3.7012065338420524E-002
  0.31364769654263203       -3.7010294934281221E-002
  0.31368646189234789       -3.7008522143273360E-002
  0.31372516330286382       -3.7006747012364533E-002
  0.31376380087018746       -3.7004969520415862E-002
  0.31380237479652401       -3.7003189708696080E-002
  0.31384088520639652       -3.7001407572582079E-002


==> chapter_1/figures/j2_irr_poly.dat <==
   3.1501517466020882E-003  -5.1620585177042930E-004
   3.5313491364001898E-003  -5.7844487528595689E-004
   3.9582434285322828E-003  -6.4808639300795612E-004
   4.4362020018959610E-003  -7.2598498981599311E-004
   4.9711943337135880E-003  -8.1308702872526174E-004
   5.5698522604051308E-003  -9.1043872461123404E-004
   6.2395343610627645E-003  -1.0191957517988316E-003
   6.9883942052651506E-003  -1.1406298657627022E-003
   7.8254520077458561E-003  -1.2761388322870496E-003
   8.7606689766505826E-003  -1.4272539944771765E-003
   9.8050233187049075E-003  -1.5956479909614548E-003
   1.0970586461408326E-002  -1.7831409381688288E-003
   1.2270597556415420E-002  -1.9917053895335437E-003
   1.3719533727719878E-002  -2.2234686188054719E-003
   1.5333172810334890E-002  -2.4807118976772247E-003
   1.7128644482036940E-002  -2.7658656498175550E-003
   1.9124464720114080E-002  -3.0814991214401645E-003
   2.1340547419619160E-002  -3.4303033229707283E-003
   2.3798185808656225E-002  -3.8150655689362556E-003
   2.6519995027654626E-002  -4.2386338473028333E-003
   2.9529805957966025E-002  -4.7038690320891797E-003
   3.2852499189340363E-002  -5.2135829649587063E-003
   3.6513767033248705E-002  -5.7704603721381821E-003
   4.0539790897531458E-002  -6.3769628262001611E-003
   4.4956821367268002E-002  -7.0352133661095526E-003
   4.9790649268604624E-002  -7.7468610887039728E-003
   5.5065958140475449E-002  -8.5129261091583409E-003
   6.0805552260925558E-002  -9.3336267783400914E-003
   6.7029459985321796E-002  -1.0208193017872158E-002
   7.3753919933304504E-002  -1.1134672062033451E-002
   8.0990267599730881E-002  -1.2109735733942318E-002
   8.8743752161941664E-002  -1.3128501453737401E-002
   9.7012327107299637E-002  -1.4184382215335993E-002
  0.10578547290557483       -1.5268983359371971E-002
  0.11504312386335699       -1.6372065597009454E-002
  0.12475478259643190       -1.7481593777374314E-002
  0.13487891196369026       -1.8583888745768710E-002
  0.14536269337074378       -1.9663894788646507E-002
  0.15614223005101358       -2.0705567428205764E-002
  0.16714325290861548       -2.1692375900763200E-002
  0.17828235491787883       -2.2607902350940092E-002
  0.18946873972252484       -2.3436506935538552E-002
  0.20060642484671301       -2.4164016564549466E-002
  0.21159679524950331       -2.4778386956159609E-002
  0.22234136523535164       -2.5270284892825137E-002
  0.23274458215204402       -2.5633541240593763E-002
  0.24271649857424263       -2.5865435552845380E-002
  0.25217515272245628       -2.5966788762085934E-002
  0.26104852849856336       -2.5941859380596049E-002
  0.26927601211688335       -2.5798057801767783E-002
  0.27680931502548489       -2.5545509792155072E-002
  0.28361288461988260       -2.5196511725556259E-002
  0.28966386769735925       -2.4764925238929317E-002
  0.29495172109161771       -2.4265557895403855E-002
  0.29947757633148780       -2.3713570184613654E-002
  0.30325346051299551       -2.3123939741272033E-002
  0.30630145599266445       -2.2511003019439497E-002
  0.30865285147681593       -2.1888084676645381E-002
  0.31034730189127935       -2.1267216761588215E-002
  0.31143198014893220       -2.0658943996696502E-002


==> chapter_1/figures/j2_stat.dat <==
   4.2307458532843033E-002   6.7891107461072447E-003
   4.5250718919978915E-002   7.7296175627400467E-003
   4.8066161024919729E-002   8.6537919603155884E-003
   5.0766378545560382E-002   9.5581615878821240E-003
   5.3362008378876905E-002   1.0440499661972115E-002
   5.5869910543945175E-002   1.1302236773531071E-002
   5.8321159637611877E-002   1.2151425470306855E-002
   6.0718516196981993E-002   1.2986928929538741E-002
   6.3062996757219172E-002   1.3807243360478630E-002
   6.5355947595565983E-002   1.4611266312573520E-002
   6.7598888296212190E-002   1.5398217397743096E-002
   6.9793422189102991E-002   1.6167573148363350E-002
   7.1941180814419317E-002   1.6919014532115615E-002
   7.4043788625104537E-002   1.7652384962432887E-002
   7.6102840611044498E-002   1.8367656837121198E-002
   7.8119888097619022E-002   1.9064904508942465E-002
   8.0096430178450223E-002   1.9744282624539124E-002
   8.2033909021314161E-002   2.0406008754910419E-002
   8.3933707512381273E-002   2.1050349176839171E-002
   8.5797148839242804E-002   2.1677607591360393E-002
   8.7625497115087880E-002   2.2288115825770932E-002
   8.9419958763137353E-002   2.2882226343995813E-002
   9.1181684477377123E-002   2.3460306221745279E-002
   9.2911771414632999E-002   2.4022732217185479E-002
   9.4611265562120878E-002   2.4569886790831545E-002
   9.6281164137872230E-002   2.5102154828081882E-002
   9.7922418149435489E-002   2.5619921209280361E-002
   9.9535934647751886E-002   2.6123568519401452E-002
  0.10112257921283430        2.6613475610061558E-002
  0.10268317808404247        2.7090016101064939E-002
  0.10421852036603374        2.7553557454206262E-002
  0.10572936006264801        2.8004460161444339E-002
  0.10721641798592473        2.8443077106617854E-002
  0.10868038363165260        2.8869753176671301E-002
  0.11012191686950555        2.9284824926517072E-002
  0.11154164953447097        2.9688620313913856E-002
  0.11294018701822353        3.0081458683321863E-002
  0.11431810963288208        3.0463650618868833E-002
  0.11567597400733394        3.0835498032037202E-002
  0.11701431431286276        3.1197294167834809E-002
  0.11833364343814430        3.1549323692216552E-002
  0.11963445413926024        3.1891862876603574E-002
  0.12091722003910574        3.2225179684195311E-002
  0.12218239663264997        3.2549533964451254E-002
  0.12343042216557149        3.2865177612983014E-002
  0.12466171855207540        3.3172354806417975E-002
  0.12587669215682498        3.3471302178819204E-002
  0.12707573452174248        3.3762248990240280E-002
  0.12825922312962565        3.4045417369861802E-002
  0.12942752208018363        3.4321022554086596E-002
  0.13058098266128204        3.4589272995451531E-002
  0.13171994402696446        3.4850370687695774E-002
  0.13284473370717245        3.5104511289071209E-002
  0.13395566815379695        3.5351884337767273E-002
  0.13505305324836211        3.5592673477658508E-002
  0.13613718477049827        3.5827056633246764E-002
  0.13720834881749827        3.6055206157012146E-002
  0.13826682228632867        3.6277289105745444E-002
  0.13931287321690092        3.6493467335343414E-002
  0.14034676119390435        3.6703897710251898E-002
  0.14136873770667124        3.6908732269328927E-002
  0.14237904647639540        3.7108118383521814E-002
  0.14337792379238390        3.7302198927533198E-002
  0.14436559880292726        3.7491112415219539E-002
  0.14534229380398567        3.7674993148844975E-002
  0.14630822453893355        3.7853971397392452E-002
  0.14726360040780245        3.8028173459813727E-002
  0.14820862478370048        3.8197721896869728E-002
  0.14914349518140965        3.8362735568208267E-002
  0.15006840352190723        3.8523329813764641E-002
  0.15098353635479039        3.8679616572389247E-002
  0.15188907501062712        3.8831704449819426E-002
  0.15278519584799019        3.8979698888767678E-002
  0.15367207040165332        3.9123702229375945E-002
  0.15454986558268835        3.9263813847387814E-002
  0.15541874384903737        3.9400130254639884E-002
  0.15627886332001850        3.9532745136777611E-002
  0.15713037798243354        3.9661749516841649E-002
  0.15797343782459286        3.9787231825578646E-002
  0.15880818895512247        3.9909277959310555E-002
  0.15963477375865920        4.0027971400526954E-002
  0.16045333100286654        4.0143393255062339E-002
  0.16126399599210700        4.0255622378503948E-002
  0.16206690064937987        4.0364735418204310E-002
  0.16286217365191369        4.0470806882479629E-002
  0.16364994052045065        4.0573909217777829E-002
  0.16443032376409644        4.0674112909512249E-002
  0.16520344288987723        4.0771486441865908E-002
  0.16596941462363526        4.0866096514682225E-002
  0.16672835288654758        4.0958007958932417E-002
  0.16748036894258378        4.1047283871626955E-002
  0.16822557147193717        4.1133985655472105E-002
  0.16896406663275068        4.1218173052343918E-002
  0.16969595818457497        4.1299904246149682E-002
  0.17042134749907911        4.1379235838769027E-002
  0.17114033368485512        4.1456222962955681E-002
  0.17185301362896030        4.1530919292951163E-002
  0.17255948204472912        4.1603377068023313E-002
  0.17325983162551145        4.1673647243539176E-002
  0.17395415296609948        4.1741779364062204E-002
  0.17464253475148470        4.1807821758142419E-002
  0.17532506373590837        4.1871821485626716E-002
  0.17600182481270271        4.1933824395814195E-002
  0.17667290109073602        4.1993875183968743E-002
  0.17733837392547372        4.2052017407000451E-002
  0.17799832296363780        4.2108293508847469E-002
  0.17865282620762613        4.2162744880600830E-002
  0.17930196004881976        4.2215411865558460E-002
  0.17994579931940691        4.2266333811473322E-002
  0.18058441734594308        4.2315549102694507E-002
  0.18121788593179255        4.2363095119562946E-002
  0.18184627548376447        4.2409008377827025E-002
  0.18246965498986589        4.2453324471273292E-002
  0.18308809208145591        4.2496078136836021E-002
  0.18370165303334973        4.2537303230304101E-002
  0.18431040288012426        4.2577032848696475E-002
  0.18491440535221404        4.2615299240075781E-002
  0.18551372297847482        4.2652133905888158E-002
  0.18610841706899581        4.2687567567203766E-002
  0.18669854777593545        4.2721630222645433E-002
  0.18728417414344317        4.2754351188241599E-002
  0.18786535405818949        4.2785759031338785E-002
  0.18844214437060930        4.2815881692191228E-002
  0.18901460085226734        4.2844746429326383E-002
  0.18958277826659992        4.2872379885981735E-002
  0.19014673034583318        4.2898808048822082E-002
  0.19070650988999222        4.2924056351781675E-002
  0.19126216868915000        4.2948149583000646E-002
  0.19181375765748609        4.2971112017600739E-002
  0.19236132675831658        4.2992967327725957E-002
  0.19290492508659904        4.3013738666987100E-002
  0.19344460085697046        4.3033448642043275E-002
  0.19398040146041207        4.3052119380103303E-002
  0.19451237345534281        4.3069772493158749E-002
  0.19504056256870481        4.3086429079935123E-002
  0.19556501375116003        4.3102109785356092E-002
  0.19608577121412335        4.3116834821974447E-002
  0.19660287836878620        4.3130623903391764E-002
  0.19711637790923026        4.3143496322148318E-002
  0.19762631181769971        4.3155470959000852E-002
  0.19813272136242110        4.3166566258652082E-002
  0.19863564712081330        4.3176800265308020E-002
  0.19913512901071101        4.3186190635617537E-002
  0.19963120626684105        4.3194754619480191E-002
  0.20012391751993336        4.3202509129251880E-002
  0.20061330073699865        4.3209470678705848E-002
  0.20109939328592649        4.3215655434040552E-002
  0.20158223189873481        4.3221079191847443E-002
  0.20206185276424468        4.3225757447989843E-002
  0.20253829146458951        4.3229705342255773E-002
  0.20301158304514461        4.3232937711832363E-002
  0.20348176194295692        4.3235469036445484E-002
  0.20394886210059013        4.3237313521962799E-002
  0.20441291691883784        4.3238485071328575E-002
  0.20487395928133575        4.3238997299112916E-002
  0.20533202016353047        4.3238863505630810E-002
  0.20578708149378430        4.3238096219966972E-002
  0.20623915001020540        4.3236707433387617E-002
  0.20668825774178484        4.3234709355326216E-002
  0.20713443650021898        4.3232114078537220E-002
  0.20757771778594095        4.3228933567847586E-002
  0.20801813260718502        4.3225179505688154E-002
  0.20845571164503102        4.3220863446210477E-002
  0.20889048509346364        4.3215996688549779E-002
  0.20932248274104595        4.3210590335992269E-002
  0.20975173394111979        4.3204655272602664E-002
  0.21017826760072597        4.3198202153146445E-002
  0.21060211223057548        4.3191241460559616E-002
  0.21102329592375968        4.3183783454782972E-002
  0.21144184633062080        4.3175838178089294E-002
  0.21185779074600750        4.3167415508486719E-002
  0.21227115601766083        4.3158525094203794E-002
  0.21268196863418345        4.3149176417788426E-002
  0.21309025470350304        4.3139378779228930E-002
  0.21349603990399549        4.3129141247415924E-002
  0.21389934960688689        4.3118472764882183E-002
  0.21430020879535353        4.3107382092909895E-002
  0.21469864206541581        4.3095877774707497E-002
  0.21509467370036467        4.3083968234375734E-002
  0.21548832762696274        4.3071661716863781E-002
  0.21587962741794448        4.3058966291096415E-002
  0.21626859632885678        4.3045889882408497E-002
  0.21665525726888327        4.3032440244948629E-002
  0.21703963284446370        4.3018624996822942E-002
  0.21742174535353406        4.3004451614737871E-002
  0.21780161674560805        4.2989927394311941E-002
  0.21817926869990775        4.2975059522622636E-002
  0.21855472260626818        4.2959855054640006E-002
  0.21892799951099140        4.2944320861343546E-002
  0.21929912020377934        4.2928463711767638E-002
  0.21966810521579797        4.2912290269530598E-002
  0.22003497474336964        4.2895807008997366E-002
  0.22039974875294827        4.2879020331567826E-002
  0.22076244692940716        4.2861936498941690E-002
  0.22112308869109892        4.2844561647228961E-002
  0.22148169320771685        4.2826901806276338E-002
  0.22183827935807940        4.2808962863875019E-002
  0.22219286582355183        4.2790750634427770E-002
  0.22254547099560440        4.2772270786325832E-002
  0.22289611305680249        4.2753528916352937E-002
  0.22324480992137885        4.2734530473162446E-002
  0.22359157930049278        4.2715280843532252E-002
  0.22393643865086754        4.2695785287502001E-002
  0.22427940520834136        4.2676048959678241E-002
  0.22462049601081643        4.2656076951171067E-002
  0.22495972785654272        4.2635874232570314E-002
  0.22529711730753230        4.2615445665318379E-002
  0.22563268074454076        4.2594796043941716E-002
  0.22596643436895350        4.2573930097177373E-002
  0.22629839410661368        4.2552852409421436E-002
  0.22662857573456457        4.2531567511890120E-002
  0.22695699482295761        4.2510079854770517E-002
  0.22728366673066069        4.2488393789964989E-002
  0.22760860665527768        4.2466513606071662E-002
  0.22793182958118990        4.2444443499782776E-002
  0.22825335031248206        4.2422187587865264E-002
  0.22857318349207414        4.2399749932529776E-002
  0.22889134353928514        4.2377134480666392E-002
  0.22920784476728007        4.2354345169422401E-002
  0.22952270123423438        4.2331385790085080E-002
  0.22983592688914550        4.2308260120037376E-002
  0.23014753547917399        4.2284971838125983E-002
  0.23045754062742371        4.2261524585248601E-002
  0.23076595573500838        4.2237921895350077E-002
  0.23107279408971543        4.2214167269888359E-002
  0.23137806880880585        4.2190264135201855E-002
  0.23168179285475715        4.2166215867382596E-002
  0.23198397902844378        4.2142025757104913E-002
  0.23228463999101093        4.2117697053132390E-002
  0.23258378824235781        4.2093232937948068E-002
  0.23288143616935245        4.2068636556973203E-002
  0.23317759597735221        4.2043910966223168E-002
  0.23347227974018642        4.2019059184542899E-002
  0.23376549942432867        4.1994084193852893E-002
  0.23405726679471373        4.1968988870446325E-002
  0.23434759355605136        4.1943776105397547E-002
  0.23463649121310329        4.1918448679860013E-002
  0.23492397119820038        4.1893009373647684E-002
  0.23521004477212509        4.1867460879977524E-002
  0.23549472306707253        4.1841805846706687E-002
  0.23577801713963439        4.1816046911729021E-002
  0.23605993788207799        4.1790186639658340E-002
  0.23634049604457855        4.1764227520229673E-002
  0.23661970231597992        4.1738172059899374E-002
  0.23689756722825173        4.1712022677131179E-002
  0.23717410120782562        4.1685781768374994E-002
  0.23744931453969437        4.1659451655475591E-002
  0.23772321745488015        4.1633034673802756E-002
  0.23799582002503936        4.1606533077777640E-002
  0.23826713220719697        4.1579949078307199E-002
  0.23853716389404270        4.1553284874760871E-002
  0.23880592483036764        4.1526542607950516E-002
  0.23907342468036863        4.1499724390365492E-002
  0.23933967297720646        4.1472832283042500E-002
  0.23960467919375911        4.1445868341226259E-002
  0.23986845266473533        4.1418834550205154E-002
  0.24013100264309375        4.1391732881809237E-002
  0.24039233826968537        4.1364565256842484E-002
  0.24065246861882136        4.1337333589250208E-002
  0.24091140261463115        4.1310039715510137E-002
  0.24116914915598728        4.1282685495812488E-002
  0.24142571699777526        4.1255272714697810E-002
  0.24168111481765775        4.1227803136095545E-002
  0.24193535120621426        4.1200278499382535E-002
  0.24218843467388754        4.1172700523502859E-002
  0.24244037362665058        4.1145070868915917E-002
  0.24269117638426063        4.1117391191166731E-002
  0.24294085120079978        4.1089663112778285E-002
  0.24318940622093915        4.1061888215943851E-002
  0.24343684954474962        4.1034068089012200E-002
  0.24368318911118764        4.1006204221036888E-002
  0.24392843288013272        4.0978298169270143E-002
  0.24417258865652522        4.0950351389232038E-002
  0.24441566420285596        4.0922365353398896E-002
  0.24465766717897269        4.0894341480886519E-002
  0.24489860519508330        4.0866281192348884E-002
  0.24513848576730743        4.0838185866638933E-002
  0.24537731633471532        4.0810056857268288E-002
  0.24561510427978595        4.0781895509007141E-002
  0.24585185690159614        4.0753703137223658E-002
  0.24608758141972500        4.0725481022498872E-002
  0.24632228499304457        4.0697230438162729E-002
  0.24655597470576246        4.0668952626481014E-002
  0.24678865758221261        4.0640648817337977E-002
  0.24702034056610636        4.0612320211458046E-002
  0.24725103053393616        4.0583967989639862E-002
  0.24748073431137071        4.0555593325602012E-002
  0.24770945862894228        4.0527197340341020E-002
  0.24793721018287435        4.0498781169067924E-002
  0.24816399559201677        4.0470345918553537E-002
  0.24838982141187249        4.0441892668203833E-002
  0.24861469413091311        4.0413422479600780E-002
  0.24883862018184305        4.0384936402758163E-002
  0.24906160594174648        4.0356435469121252E-002
  0.24928365772172556        4.0327920694082565E-002
  0.24950478177124621        4.0299393065822670E-002
  0.24972498427427711        4.0270853555943557E-002
  0.24994427135418359        4.0242303118529339E-002
  0.25016264911696956        4.0213742716987022E-002
  0.25038012355229955        4.0185173252128309E-002
  0.25059670065628575        4.0156595665403527E-002
  0.25081238632775821        4.0128010840819767E-002
  0.25102718639165728        4.0099419637199762E-002
  0.25124110667940414        4.0070822939788101E-002
  0.25145415291318107        4.0042221578835753E-002
  0.25166633081834805        4.0013616416588842E-002
  0.25187764601794116        3.9985008258052283E-002
  0.25208810410777760        3.9956397910238924E-002
  0.25229771059875783        3.9927786145674701E-002
  0.25250647102107204        3.9899173771638492E-002
  0.25271439080964614        3.9870561549345832E-002
  0.25292147533465059        3.9841950215982275E-002
  0.25312772994592536        3.9813340515907993E-002
  0.25333315994129713        3.9784733174566468E-002
  0.25353777056124105        3.9756128898636299E-002
  0.25374156700340245        3.9727528391257552E-002
  0.25394455445007724        3.9698932358309423E-002
  0.25414673795944487        3.9670341438978511E-002
  0.25434812263133372        3.9641756325220427E-002
  0.25454871349037289        3.9613177674812296E-002
  0.25474851546715627        3.9584606096387288E-002
  0.25494753352873217        3.9556042243434661E-002
  0.25514577254557919        3.9527486728167534E-002
  0.25534323738040843        3.9498940168463739E-002
  0.25553993281549064        3.9470403145530207E-002
  0.25573586362833256        3.9441876262239287E-002
  0.25593103452739752        3.9413360079909983E-002
  0.25612545017579919        3.9384855161485426E-002
  0.25631911525565981        3.9356362089537897E-002
  0.25651203431776398        3.9327881378731819E-002
  0.25670421192394999        3.9299413563544092E-002
  0.25689565263859654        3.9270959207546204E-002
  0.25708636089967740        3.9242518792897862E-002
  0.25727634117073417        3.9214092844529737E-002
  0.25746559784258577        3.9185681850954217E-002
  0.25765413529957382        3.9157286313512805E-002
  0.25784195786387704        3.9128906707752889E-002
  0.25802906983601326        3.9100543507923323E-002
  0.25821547546503698        3.9072197175205443E-002
  0.25840117898032611        3.9043868165133326E-002
  0.25858618455962368        3.9015556923523535E-002
  0.25877049637809607        3.8987263902033123E-002
  0.25895411852488581        3.8958989511283432E-002
  0.25913705509898993        3.8930734185893497E-002
  0.25931931015710052        3.8902498346728619E-002
  0.25950088769521173        3.8874282388086920E-002
  0.25968179170019856        3.8846086714321201E-002
  0.25986202615858217        3.8817911740309310E-002
  0.26004159494762297        3.8789757823438825E-002
  0.26022050198209312        3.8761625363678782E-002
  0.26039875107175953        3.8733514702856055E-002
  0.26057634611156216        3.8705426253007463E-002
  0.26075329080922804        3.8677360314800777E-002
  0.26092958899892293        3.8649317288212283E-002
  0.26110524437667149        3.8621297497841545E-002
  0.26128026065504584        3.8593301288033406E-002
  0.26145464147408942        3.8565328965557699E-002
  0.26162839053007697        3.8537380900503695E-002
  0.26180151139566471        3.8509457380725053E-002
  0.26197400766255058        3.8481558724712164E-002
  0.26214588289231483        3.8453685244504203E-002
  0.26231714059871325        3.8425837233490509E-002
  0.26248778430373887        3.8398015004217724E-002
  0.26265781747223538        3.8370218839173312E-002
  0.26282724351245834        3.8342449000082941E-002
  0.26299606589867192        3.8314705803890098E-002
  0.26316428798665492        3.8286989502120922E-002
  0.26333191314732518        3.8259300367471313E-002
  0.26349894470761592        3.8231638655557461E-002
  0.26366538599855877        3.8204004637985789E-002
  0.26383124029527832        3.8176398559992858E-002
  0.26399651084078657        3.8148820656613985E-002
  0.26416120091124157        3.8121271199690721E-002
  0.26432531366671580        3.8093750392721219E-002
  0.26448885232857433        3.8066258495393572E-002
  0.26465182003926668        3.8038795719925987E-002
  0.26481421994905252        3.8011362299222612E-002
  0.26497605515829564        3.7983958450437484E-002
  0.26513732876448048        3.7956584384566894E-002
  0.26529804382583044        3.7929240314638152E-002
  0.26545820338365222        3.7901926444525988E-002
  0.26561781045818833        3.7874642976642815E-002
  0.26577686803726963        3.7847390102665988E-002
  0.26593537910659520        3.7820168023447294E-002
  0.26609334661912137        3.7792976928667406E-002
  0.26625077351310689        3.7765817011628976E-002
  0.26640766263205978        3.7738688411722517E-002
  0.26656401693018261        3.7711591347997821E-002
  0.26671983925479015        3.7684525988257694E-002
  0.26687513243788585        3.7657492493223386E-002
  0.26702989929434062        3.7630491026208718E-002
  0.26718414263001083        3.7603521750035999E-002
  0.26733786524456737        3.7576584836586553E-002
  0.26749106984458881        3.7549680407878969E-002
  0.26764375923108386        3.7522808658289684E-002
  0.26779593608568292        3.7495969708693955E-002
  0.26794760309714216        3.7469163699994285E-002
  0.26809876295948298        3.7442390781592116E-002
  0.26824941833320171        3.7415651095303551E-002
  0.26839957187041408        3.7388944780348848E-002
  0.26854922616217225        3.7362271951122725E-002
  0.26869838382193245        3.7335632743481201E-002
  0.26884704744247284        3.7309027291023360E-002
  0.26899521957237460        3.7282455703470885E-002
  0.26914290276433239        3.7255918106361363E-002
  0.26929009955015476        3.7229414619400839E-002
  0.26943681242202977        3.7202945345279174E-002
  0.26958304388030707        3.7176510397836149E-002
  0.26972879638054648        3.7150109877029304E-002
  0.26987407242079164        3.7123743914481179E-002
  0.27001887438524713        3.7097412575310039E-002
  0.27016320474528116        3.7071115996490316E-002
  0.27030706586750786        3.7044854246666675E-002
  0.27045046014932089        3.7018627430105637E-002
  0.27059338995601662        3.6992435634367625E-002
  0.27073585765082347        3.6966278956948879E-002
  0.27087786555447524        3.6940157472600696E-002
  0.27101941600166096        3.6914071277200824E-002
  0.27116051129171109        3.6888020448363944E-002
  0.27130115370382180        3.6862005059708006E-002
  0.27144134552076515        3.6836025199820377E-002
  0.27158108898957756        3.6810080930916096E-002
  0.27172038634716511        3.6784172329622576E-002
  0.27185923982992022        3.6758299471885865E-002
  0.27199765161329736        3.6732462403447609E-002
  0.27213562393814322        3.6706661222863861E-002
  0.27227315895737719        3.6680895975847588E-002
  0.27241025883390091        3.6655166723720864E-002
  0.27254692572077249        3.6629473529272649E-002
  0.27268316176157364        3.6603816455124540E-002
  0.27281896904461195        3.6578195539393371E-002
  0.27295434969164745        3.6552610843163913E-002
  0.27308930581412372        3.6527062433708582E-002
  0.27322383945671536        3.6501550341915177E-002
  0.27335795270328922        3.6476074626957337E-002
  0.27349164759256561        3.6450635330025023E-002
  0.27362492615114303        3.6425232490668702E-002
  0.27375779040757503        3.6399866154077247E-002
  0.27389024237190129        3.6374536366270721E-002
  0.27402228404299878        3.6349243166920758E-002
  0.27415391738169331        3.6323986582185323E-002
  0.27428514436995405        3.6298766656163522E-002
  0.27441596695030329        3.6273583419878803E-002
  0.27454638707175782        3.6248436904400903E-002
  0.27467640666466409        3.6223327143449932E-002
  0.27480602761605794        3.6198254152672110E-002
  0.27493525187649598        3.6173217986059894E-002
  0.27506408130943949        3.6148218652239723E-002
  0.27519251777969694        3.6123256173571448E-002
  0.27532056317234127        3.6098330577632842E-002
  0.27544821933785824        3.6073441892980167E-002
  0.27557548809016968        3.6048590114185271E-002
  0.27570237128318476        3.6023775285163269E-002
  0.27582887074045370        3.5998997421943610E-002
  0.27595498824515646        3.5974256527598683E-002
  0.27608072560032404        3.5949552622622269E-002
  0.27620608458428370        3.5924885721912853E-002
  0.27633106697121779        3.5900255836098599E-002
  0.27645567452130759        3.5875662980547396E-002
  0.27657990894770607        3.5851107142838380E-002
  0.27670377203587349        3.5826588359452426E-002
  0.27682726549020409        3.5802106628458973E-002
  0.27695039099872926        3.5777661940339135E-002
  0.27707315030819896        3.5753254320228987E-002
  0.27719554507390703        3.5728883758034999E-002
  0.27731757698534854        3.5704550259589657E-002
  0.27743924772650780        3.5680253831575012E-002
  0.27756055894031362        3.5655994465425660E-002
  0.27768151228610266        3.5631772168420069E-002
  0.27780210939018884        3.5607586926505883E-002
  0.27792235188166331        3.5583438743118243E-002
  0.27804224139882722        3.5559327622168214E-002
  0.27816177951764620        3.5535253541993786E-002
  0.27828096784583300        3.5511216502919829E-002
  0.27839980798649072        3.5487216505600154E-002
  0.27851830149380069        3.5463253527951114E-002
  0.27863644995742343        3.5439327575866326E-002
  0.27875425489929584        3.5415438616320412E-002
  0.27887171791627569        3.5391586667668930E-002
  0.27898884050817024        3.5367771698065043E-002
  0.27910562419864160        3.5343993686922315E-002
  0.27922207053148035        3.5320252638441775E-002
  0.27933818100580432        3.5296548530984934E-002
  0.27945395712471377        3.5272881350277584E-002
  0.27956940038358769        3.5249251083522337E-002
  0.27968451224230151        3.5225657700044294E-002
  0.27979929419096716        3.5202101191743482E-002
  0.27991374770011451        3.5178581545109631E-002
  0.28002787420845876        3.5155098729760838E-002
  0.28014167516260002        3.5131652726685905E-002
  0.28025515200073242        3.5108243515005508E-002
  0.28036830616462660        3.5084871083838245E-002
  0.28048113905164757        3.5061535390008808E-002
  0.28059365208129849        3.5038236423039291E-002
  0.28070584668002468        3.5014974172755821E-002
  0.28081772418812656        3.4991748579188429E-002
  0.28092928602170836        3.4968559635565062E-002
  0.28104053356520148        3.4945407322976400E-002
  0.28115146819225373        3.4922291614989942E-002
  0.28126209122675189        3.4899212463094513E-002
  0.28137240406036335        3.4876169862652094E-002
  0.28148240801598085        3.4853163774351228E-002
  0.28159210442838212        3.4830194165040740E-002
  0.28170149461932137        3.4807261003152519E-002
  0.28181057992918102        3.4784364269903972E-002
  0.28191936165499704        3.4761503926735361E-002
  0.28202784110645096        3.4738679940159493E-002
  0.28213601957538148        3.4715892280197634E-002
  0.28224389836372510        3.4693140919417262E-002
  0.28235147873590705        3.4670425815440407E-002
  0.28245876196838987        3.4647746933872382E-002
  0.28256574934973849        3.4625104252865552E-002
  0.28267244214483828        3.4602497745204415E-002
  0.28277884151486077        3.4579927318447827E-002
  0.28288494880779452        3.4557393001431305E-002
  0.28299076521101019        3.4534894723194140E-002
  0.28309629195917685        3.4512432456021272E-002
  0.28320153031198997        3.4490006180322802E-002
  0.28330648141738407        3.4467615819186691E-002
  0.28341114652381921        3.4445261355716635E-002
  0.28351552684190423        3.4422942761688030E-002
  0.28361962355111109        3.4400659986769763E-002
  0.28372343781877957        3.4378412980486620E-002
  0.28382697085626601        3.4356201719337259E-002
  0.28393022382808042        3.4334026154863841E-002
  0.28403319791445752        3.4311886260348957E-002
  0.28413589422566260        3.4289781962645163E-002
  0.28423831396268207        3.4267713244269367E-002
  0.28434045826382298        3.4245680062036890E-002
  0.28444232826738991        3.4223682371624577E-002
  0.28454392509151932        3.4201720120759053E-002
  0.28464524985924916        3.4179793263120997E-002
  0.28474630372645848        3.4157901776254371E-002
  0.28484708777966339        3.4136045599899488E-002
  0.28494760314535339        3.4114224698149648E-002
  0.28504785091160101        3.4092439021639311E-002
  0.28514783219337375        3.4070688535224193E-002
  0.28524754803931568        3.4048973172031219E-002
  0.28534699956469023        3.4027292900083266E-002
  0.28544618784144532        3.4005647674422913E-002
  0.28554511395397913        3.3984037452887070E-002
  0.28564377892133308        3.3962462165894922E-002
  0.28574218384376365        3.3940921789604957E-002
  0.28584032977159085        3.3919416273917778E-002
  0.28593821774644229        3.3897945569347609E-002
  0.28603584878877975        3.3876509616366707E-002
  0.28613322395970126        3.3855108378708559E-002
  0.28623034428747574        3.3833741810405070E-002
  0.28632721078212570        3.3812409855175425E-002
  0.28642382450384740        3.3791112484238973E-002
  0.28652018638338517        3.3769849604390570E-002
  0.28661629752232015        3.3748621222017106E-002
  0.28671215885584617        3.3727427244683174E-002
  0.28680777138950231        3.3706267633579964E-002
  0.28690313613343643        3.3685142345312141E-002
  0.28699825406904744        3.3664051329861042E-002
  0.28709312617645477        3.3642994536285699E-002
  0.28718775341998332        3.3621971909215953E-002
  0.28728213677652842        3.3600983402585757E-002
  0.28737627720125736        3.3580028957026158E-002
  0.28747017567560762        3.3559108536233534E-002
  0.28756383312256101        3.3538222072897687E-002
  0.28765725051558400        3.3517369529599397E-002
  0.28775042877125012        3.3496550837430111E-002
  0.28784336886292511        3.3475765965622302E-002
  0.28793607171501168        3.3455014858441517E-002
  0.28802853821914598        3.3434297444164991E-002
  0.28812076931953046        3.3413613676388336E-002
  0.28821276594568046        3.3392963515246184E-002
  0.28830452900082304        3.3372346896388877E-002
  0.28839605940521795        3.3351763780466240E-002
  0.28848735803833686        3.3331214100370765E-002
  0.28857842582686555        3.3310697812654652E-002
  0.28866926364737294        3.3290214857768348E-002
  0.28875987237900674        3.3269765182267153E-002
  0.28885025293922406        3.3249348742300844E-002
  0.28894040615867939        3.3228965458947365E-002
  0.28903033295861319        3.3208615309267712E-002
  0.28912003417921150        3.3188298222802851E-002
  0.28920951070323997        3.3168014147144764E-002
  0.28929876338528215        3.3147763031327257E-002
  0.28938779307048901        3.3127544809981667E-002
  0.28947660063828562        3.3107359446751479E-002
  0.28956518690949745        3.3087206874219385E-002
  0.28965355272642535        3.3067087036052600E-002
  0.28974169897252150        3.3046999900402156E-002
  0.28982962641535454        3.3026945378090124E-002
  0.28991733591787622        3.3006923429202757E-002
  0.29000482832161534        3.2986934010573669E-002
  0.29009210442854477        3.2966977056442900E-002
  0.29017916506021418        3.2947052513422066E-002
  0.29026601100862776        3.2927160311618957E-002
  0.29035264310490244        3.2907300417133488E-002
  0.29043906214656812        3.2887472762495533E-002
  0.29052526894149272        3.2867677298862891E-002
  0.29061126430169087        3.2847913979460804E-002
  0.29069704896563903        3.2828182722840271E-002
  0.29078262375492603        3.2808483487160152E-002
  0.29086798945277176        3.2788816218505185E-002
  0.29095314685537904        3.2769180869944320E-002
  0.29103809668786002        3.2749577355625982E-002
  0.29112283976549763        3.2730005648331589E-002
  0.29120737684827391        3.2710465686807376E-002
  0.29129170870156978        3.2690957412933000E-002
  0.29137583606741119        3.2671480762357000E-002
  0.29145975973216026        3.2652035695717813E-002
  0.29154348041508538        3.2632622138942309E-002
  0.29162699886928328        3.2613240038053062E-002
  0.29171031593543462        3.2593889391482909E-002
  0.29179343212702119        3.2574570014411809E-002
  0.29187634838923415        3.2555281968648812E-002
  0.29195906538471100        3.2536025157279123E-002
  0.29204158384106582        3.2516799522705503E-002
  0.29212390450219683        3.2497605019597510E-002
  0.29220602808588658        3.2478441588452062E-002
  0.29228795527143780        3.2459309150761818E-002
  0.29236968683462783        3.2440207684745599E-002
  0.29245122343349528        3.2421137103853470E-002
  0.29253256583626225        3.2402097384110408E-002
  0.29261371466197128        3.2383088424292217E-002
  0.29269467069650773        3.2364110211729732E-002
  0.29277543459230942        3.2345162667646657E-002
  0.29285600705013881        3.2326245738728207E-002
  0.29293638875479427        3.2307359364950126E-002
  0.29301658042058293        3.2288503505590066E-002
  0.29309658269680988        3.2269678084074674E-002
  0.29317639628955455        3.2250883058758374E-002
  0.29325602185419236        3.2232118362603007E-002
  0.29333546007454370        3.2213383942251254E-002
  0.29341471162999022        3.2194679748842360E-002
  0.29349377718143438        3.2176005720229633E-002
  0.29357265738481958        3.2157361799588918E-002
  0.29365135290588734        3.2138747929267214E-002
  0.29372986439987325        3.2120164053730138E-002
  0.29380819252463841        3.2101610118501975E-002
  0.29388633793991803        3.2083086071932387E-002
  0.29396430125576795        3.2064591839171423E-002
  0.29404208315558844        3.2046127380440666E-002
  0.29411968428273944        3.2027692642765532E-002
  0.29419710523077419        3.2009287549030874E-002
  0.29427434668609903        3.1990912065107388E-002
  0.29435140926059083        3.1972566128644020E-002
  0.29442829359316747        3.1954249686780421E-002
  0.29450500025851933        3.1935962654508980E-002
  0.29458152995496245        3.1917705019536648E-002
  0.29465788325859615        3.1899476699254338E-002
  0.29473406079997189        3.1881277643725871E-002
  0.29481006317026076        3.1863107788988890E-002
  0.29488589102526108        3.1844967100378346E-002
  0.29496154493335847        3.1826855501389521E-002
  0.29503702550330668        3.1808772937669857E-002
  0.29511233336622050        3.1790719367760852E-002
  0.29518746908085758        3.1772694715637401E-002
  0.29526243328088564        3.1754698945626790E-002
  0.29533722653685490        3.1736731988197257E-002
  0.29541184948100302        3.1718793810173410E-002
  0.29548630261397207        3.1700884308374200E-002
  0.29556058660279144        3.1683003472138149E-002
  0.29563470200493408        3.1665151231257814E-002
  0.29570864938189106        3.1647327521063522E-002
  0.29578242934554067        3.1629532306654058E-002
  0.29585604243397678        3.1611765510529181E-002
  0.29592948924402268        3.1594027090170493E-002
  0.29600277034462497        3.1576316990750586E-002
  0.29607588629412357        3.1558635154524138E-002
  0.29614883761910010        3.1540981507459945E-002
  0.29622162496324567        3.1523356033337599E-002
  0.29629424880927335        3.1505758641343702E-002
  0.29636670976373558        3.1488189301462952E-002
  0.29643900833924486        3.1470647939242112E-002
  0.29651114512062482        3.1453134514177777E-002
  0.29658312064751136        3.1435648970042362E-002
  0.29665493543697147        3.1418191235757252E-002
  0.29672659005763341        3.1400761271559177E-002
  0.29679808506272631        3.1383359026489685E-002
  0.29686942096323876        3.1365984433109138E-002
  0.29694059830786196        3.1348637445178781E-002
  0.29701161760797667        3.1331317997684995E-002
  0.29708247943397242        3.1314026051532884E-002
  0.29715318429522863        3.1296761547958719E-002
  0.29722373271471525        3.1279524429448181E-002
  0.29729412520706566        3.1262314639284354E-002
  0.29736436229253943        3.1245132118661204E-002
  0.29743444452038664        3.1227976830323089E-002
  0.29750437238205363        3.1210848712636054E-002
  0.29757414638791380        3.1193747703545927E-002
  0.29764376705831341        3.1176673758185468E-002
  0.29771323489644103        3.1159626814856078E-002
  0.29778255041096352        3.1142606825807644E-002
  0.29785171412320360        3.1125613743758506E-002
  0.29792072650633900        3.1108647502812701E-002
  0.29798958807840903        3.1091708053211358E-002
  0.29805829934605454        3.1074795350175356E-002
  0.29812686075648198        3.1057909316055669E-002
  0.29819527285182029        3.1041049920882319E-002
  0.29826353612317602        3.1024217109105995E-002
  0.29833165102315440        3.1007410815316952E-002
  0.29839961808841858        3.0990631009114575E-002
  0.29846743774670759        3.0973877605933984E-002
  0.29853511051809145        3.0957150574774203E-002
  0.29860263687729244        3.0940449860369833E-002
  0.29867001729177101        3.0923775406145191E-002
  0.29873725223907549        3.0907127156029956E-002
  0.29880434219859914        3.0890505062083570E-002
  0.29887128764241544        3.0873909074397896E-002
  0.29893808903388353        3.0857339135337527E-002
  0.29900474683825529        3.0840795190307711E-002
  0.29907126153284874        3.0824277196114896E-002
  0.29913763355987710        3.0807785088047653E-002
  0.29920386343431460        3.0791318842697993E-002
  0.29926995152095043        3.0774878360415592E-002
  0.29933589836203528        3.0758463627945286E-002
  0.29940170437100222        3.0742074578103233E-002
  0.29946737001230056        3.0725711162118662E-002
  0.29953289573945985        3.0709373330005837E-002
  0.29959828199422606        3.0693061028362105E-002
  0.29966352922212947        3.0676774199391479E-002
  0.29972863786464105        3.0660512797057123E-002
  0.29979360839775587        3.0644276779694668E-002
  0.29985844124043853        3.0628066089781279E-002
  0.29992313681128080        3.0611880663753283E-002
  0.29998769555190441        3.0595720453005574E-002
  0.30005211792454345        3.0579585420461370E-002
  0.30011640435885018        3.0563475512381966E-002
  0.30018055525055021        3.0547390659182203E-002
  0.30024457108410774        3.0531330840874012E-002
  0.30030845224649766        3.0515295980970778E-002
  0.30037219918340657        3.0499286042712612E-002
  0.30043581230639232        3.0483300970040761E-002
  0.30049929205187947        3.0467340715654719E-002
  0.30056263882765583        3.0451405226368723E-002
  0.30062585303682876        3.0435494440399436E-002
  0.30068893513019851        3.0419608328599693E-002
  0.30075188551642834        3.0403746836315099E-002
  0.30081470457942178        3.0387909897460128E-002
  0.30087739276732917        3.0372097482184508E-002
  0.30093995047410793        3.0356309532811678E-002
  0.30100237809514535        3.0340545993921823E-002
  0.30106467606053705        3.0324806824428025E-002
  0.30112684476575008        3.0309091971993718E-002
  0.30118888462722876        3.0293401394778329E-002
  0.30125079599621996        3.0277735018065306E-002
  0.30131257933842304        3.0262092823095867E-002
  0.30137423500027433        3.0246474741084727E-002
  0.30143576338956679        3.0230880723235879E-002
  0.30149716492883277        3.0215310741270734E-002
  0.30155843996785103        3.0199764718030646E-002
  0.30161958894813123        3.0184242629060172E-002
  0.30168061222544224        3.0168744415826915E-002
  0.30174151016239270        3.0153270015851347E-002
  0.30180228319450780        3.0137819399831661E-002
  0.30186293169597228        3.0122392516652611E-002
  0.30192345603650533        3.0106989316731156E-002
  0.30198385657281068        3.0091609731494474E-002
  0.30204413373484251        3.0076253745227963E-002
  0.30210428787846094        3.0060921291552172E-002
  0.30216431936916588        3.0045612323780203E-002
  0.30222422860956832        3.0030326803557470E-002
  0.30228401594819027        3.0015064671786829E-002
  0.30234368175124487        2.9999825878735779E-002
  0.30240322642839085        2.9984610396126779E-002
  0.30246265029500013        2.9969418149737501E-002
  0.30252195376800028        2.9954249117377412E-002
  0.30258113719724772        2.9939103242453916E-002
  0.30264020091222643        2.9923980464787479E-002
  0.30269914529426151        2.9908880741931178E-002
  0.30275797073751654        2.9893804043606250E-002
  0.30281667755992236        2.9878750306860834E-002
  0.30287526614753368        2.9863719494734795E-002
  0.30293373685969960        2.9848711561428147E-002
  0.30299209001762772        2.9833726445578905E-002
  0.30305032598364395        2.9818764104186837E-002
  0.30310844512157059        2.9803824494978069E-002
  0.30316644781518215        2.9788907591544303E-002
  0.30322433433940815        2.9774013306876807E-002
  0.30328210509519365        2.9759141624597273E-002
  0.30333976044344474        2.9744292501711133E-002
  0.30339730066281423        2.9729465862724690E-002
  0.30345472616047758        2.9714661691917985E-002
  0.30351203724648734        2.9699879930264430E-002
  0.30356923426718191        2.9685120531165527E-002
  0.30362631756438996        2.9670383449216430E-002
  0.30368328749518980        2.9655668652632521E-002
  0.30374014435577035        2.9640976074172386E-002
  0.30379688849098524        2.9626305673750776E-002
  0.30385352026920776        2.9611657418900473E-002
  0.30391003999598737        2.9597031258299669E-002
  0.30396644800477751        2.9582427143472558E-002
  0.30402274462600470        2.9567845029161113E-002
  0.30407893018393722        2.9553284869266849E-002
  0.30413500501740942        2.9538746626122860E-002
  0.30419096944782320        2.9524230251939725E-002
  0.30424682380007828        2.9509735698780352E-002
  0.30430256838328379        2.9495262922503613E-002
  0.30435820354547599        2.9480811885879518E-002
  0.30441372958829732        2.9466382537949844E-002
  0.30446914683867793        2.9451974836644839E-002
  0.30452445560422314        2.9437588732557352E-002
  0.30457965622529287        2.9423224194445985E-002
  0.30463474899240600        2.9408881164465803E-002
  0.30468973423757401        2.9394559607299336E-002
  0.30474461225407806        2.9380259473451964E-002
  0.30479938336631085        2.9365980721603617E-002
  0.30485404788789883        2.9351723309284244E-002
  0.30490860613499121        2.9337487198431718E-002
  0.30496305840459015        2.9323272339132411E-002
  0.30501740498326957        2.9309078678048654E-002
  0.30507164622495053        2.9294906196884817E-002
  0.30512578239714572        2.9280754833987545E-002
  0.30517981380281561        2.9266624544172826E-002
  0.30523374076216425        2.9252515296540927E-002
  0.30528756357173620        2.9238427042565275E-002
  0.30534128253593318        2.9224359744417019E-002
  0.30539489793854008        2.9210313351736475E-002
  0.30544841006480178        2.9196287816291393E-002
  0.30550181923568853        2.9182283106737712E-002
  0.30555512577964727        2.9168299197618694E-002
  0.30560832989643710        2.9154336001672138E-002
  0.30566143198510426        2.9140393526544291E-002
  0.30571443224179534        2.9126471686337040E-002
  0.30576733102489762        2.9112570466765669E-002
  0.30582012858404745        2.9098689813027268E-002
  0.30587282524414777        2.9084829699167709E-002
  0.30592542125687777        2.9070990065240658E-002
  0.30597791692892051        2.9057170882126424E-002
  0.30603031252902085        2.9043372093413608E-002
  0.30608260837354084        2.9029593681575309E-002
  0.30613480470357363        2.9015835580126093E-002
  0.30618690183290115        2.9002097767770896E-002
  0.30623890001335241        2.8988380186583382E-002
  0.30629079955496347        2.8974682811314333E-002
  0.30634260071609221        2.8961005589914289E-002
  0.30639430378997695        2.8947348489765771E-002
  0.30644590902805563        2.8933711457173595E-002
  0.30649741671594349        2.8920094459496951E-002
  0.30654882712551190        2.8906497453902832E-002
  0.30660014055273505        2.8892920408444243E-002
  0.30665135724125886        2.8879363273314768E-002
  0.30670247747870222        2.8865826013188944E-002
  0.30675350152478931        2.8852308584220644E-002
  0.30680442967649973        2.8838810957945417E-002
  0.30685526215842374        2.8825333075451865E-002
  0.30690599924844236        2.8811874902860028E-002
  0.30695664123335781        2.8798436406174865E-002
  0.30700718835617807        2.8785017539423637E-002
  0.30705764087582632        2.8771618260797556E-002
  0.30710799910838049        2.8758238550868745E-002
  0.30715826325312279        2.8744878348023275E-002
  0.30720843358397448        2.8731537611626608E-002
  0.30725851038428637        2.8718216316623062E-002
  0.30730849389092002        2.8704914416263449E-002
  0.30735838437990848        2.8691631874607222E-002
  0.30740818210326959        2.8678368653423693E-002
  0.30745788729290985        2.8665124704219443E-002
  0.30750750026425344        2.8651900011029272E-002
  0.30755702117197004        2.8638694495150888E-002
  0.30760645036718842        2.8625508156384635E-002
  0.30765578806604160        2.8612340944751794E-002
  0.30770503448205783        2.8599192802962824E-002
  0.30775418992272946        2.8586063720273541E-002
  0.30780325462476116        2.8572953650039697E-002
  0.30785222880105700        2.8559862536129885E-002
  0.30790111273881254        2.8546790363370052E-002
  0.30794990667139416        2.8533737085197054E-002
  0.30799861082570462        2.8520702656832916E-002
  0.30804722546436719        2.8507687045471696E-002
  0.30809575084648511        2.8494690220317923E-002
  0.30814418718836295        2.8481712135157568E-002
  0.30819253476201131        2.8468752762083632E-002
  0.30824079374778834        2.8455812038171178E-002
  0.30828896447100812        2.8442889965990540E-002
  0.30833704707544940        2.8429986461008579E-002
  0.30838504188500848        2.8417101525963488E-002
  0.30843294911673991        2.8404235116003054E-002
  0.30848076897089738        2.8391387176687655E-002
  0.30852850167564139        2.8378557667307257E-002
  0.30857614753923129        2.8365746582506051E-002
  0.30862370673920791        2.8352953862511930E-002
  0.30867117951161493        2.8340179471662379E-002
  0.30871856610896814        2.8327423379292622E-002
  0.30876586674657880        2.8314685544382823E-002
  0.30881308167179616        2.8301965937387100E-002
  0.30886021109841338        2.8289264514544842E-002
  0.30890725528133978        2.8276581250088261E-002
  0.30895421438273712        2.8263916079943077E-002
  0.30900108870286869        2.8251268998996992E-002
  0.30904787842172859        2.8238639951295955E-002
  0.30909458382911736        2.8226028928656378E-002
  0.30914120506067161        2.8213435853707350E-002
  0.30918774239049707        2.8200860717857434E-002
  0.30923419603631913        2.8188303478206070E-002
  0.30928056621212907        2.8175764098309412E-002
  0.30932685316959296        2.8163242555157810E-002
  0.30937305709456736        2.8150738796714609E-002
  0.30941917821895998        2.8138252793059107E-002
  0.30946521676557964        2.8125784509670414E-002
  0.30951117294761293        2.8113333912197769E-002
  0.30955704697534142        2.8100900959678262E-002
  0.30960283908845920        2.8088485625862105E-002
  0.30964854948520876        2.8076087869475880E-002
  0.30969417836825280        2.8063707650407194E-002
  0.30973972598453731        2.8051344947096744E-002
  0.30978519253073933        2.8038999717932337E-002
  0.30983057822600957        2.8026671931033323E-002
  0.30987588326910120        2.8014361545191709E-002
  0.30992110786304122        2.8002068522296916E-002
  0.30996625227414643        2.7989792852931565E-002
  0.31001131666330184        2.7977534480753942E-002
  0.31005630120947458        2.7965293356936476E-002
  0.31010120619688197        2.7953069484323658E-002
  0.31014603179280764        2.7940862804708290E-002
  0.31019077821180296        2.7928673292362316E-002
  0.31023544564529920        2.7916500905533149E-002
  0.31028003431662976        2.7904345619875495E-002
  0.31032454440857932        2.7892207387382087E-002
  0.31036897616847781        2.7880086196236213E-002
  0.31041332976752589        2.7867981998272305E-002
  0.31045760540080558        2.7855894758195467E-002
  0.31050180328251115        2.7843824446238785E-002
  0.31054592362468214        2.7831771031221388E-002
  0.31058996659500665        2.7819734469558585E-002
  0.31063393246133247        2.7807714757324131E-002
  0.31067782132866445        2.7795711818465362E-002
  0.31072163346881110        2.7783725650492953E-002
  0.31076536903664420        2.7771756205849329E-002
  0.31080902827460516        2.7759803468140953E-002
  0.31085261130914699        2.7747867375368100E-002
  0.31089611840683135        2.7735947927085905E-002
  0.31093954972547705        2.7724045071165136E-002
  0.31098290547682111        2.7712158783207562E-002
  0.31102618581944413        2.7700289016992900E-002
  0.31106939099928049        2.7688435763324918E-002
  0.31111252115349686        2.7676598963399236E-002
  0.31115557652579878        2.7664778609831457E-002
  0.31119855723541773        2.7652974638028759E-002
  0.31124146356390037        2.7641187057819393E-002
  0.31128429564558868        2.7629415808617844E-002
  0.31132705368522873        2.7617660867485627E-002
  0.31136973786539063        2.7605922201064021E-002
  0.31141234834242171        2.7594199762329161E-002
  0.31145488536537258        2.7582493546904865E-002
  0.31149734908006332        2.7570803506465576E-002
  0.31153973968417520        2.7559129613666248E-002
  0.31158205735052308        2.7547471831503065E-002
  0.31162430228208021        2.7535830137796768E-002
  0.31166647465737596        2.7524204495319619E-002
  0.31170857464743940        2.7512594871141820E-002
  0.31175060243596153        2.7501001232858705E-002
  0.31179255822046043        2.7489423556760893E-002
  0.31183444219391060        2.7477861815822076E-002
  0.31187625450676509        2.7466315968011846E-002
  0.31191799532464304        2.7454785972820361E-002
  0.31195966486023785        2.7443271813665352E-002
  0.31200126329071814        2.7431773462376307E-002
  0.31204279080025282        2.7420290889396372E-002
  0.31208424753828984        2.7408824050653553E-002
  0.31212563367408414        2.7397372913320981E-002
  0.31216694942461320        2.7385937464389831E-002
  0.31220819494933288        2.7374517664890612E-002
  0.31224937041499379        2.7363113482565329E-002
  0.31229047600934923        2.7351724891882347E-002
  0.31233151189338554        2.7340351856980350E-002
  0.31237247825022191        2.7328994352006586E-002
  0.31241337526338742        2.7317652351152612E-002
  0.31245420305017935        2.7306325801354347E-002
  0.31249496184462988        2.7295014697844927E-002
  0.31253565179535236        2.7283719004351021E-002
  0.31257627309522279        2.7272438695662024E-002
  0.31261682584362294        2.7261173716903113E-002
  0.31265731027960797        2.7249924064794456E-002
  0.31269772657872646        2.7238689711902856E-002
  0.31273807485038196        2.7227470606497009E-002
  0.31277835529858633        2.7216266734729867E-002
  0.31281856807850023        2.7205078058158281E-002
  0.31285871336242144        2.7193904554665898E-002
  0.31289879133255222        2.7182746197510887E-002
  0.31293880211538327        2.7171602943714613E-002
  0.31297874591902336        2.7160474784754387E-002
  0.31301862288471183        2.7149361672809867E-002
  0.31305843318237936        2.7138263590356270E-002
  0.31309817695435666        2.7127180496709317E-002
  0.31313785439890768        2.7116112380121030E-002
  0.31317746563148974        2.7105059185444980E-002
  0.31321701085536113        2.7094020906862623E-002
  0.31325649022820168        2.7082997516900985E-002
  0.31329590388156264        2.7071988968618926E-002
  0.31333525203035711        2.7060995256110797E-002
  0.31337453474359983        2.7050016318228596E-002
  0.31341375226606444        2.7039052161686786E-002
  0.31345290472985771        2.7028102743547184E-002
  0.31349199226963492        2.7017168029836554E-002
  0.31353101506037823        2.7006247997677240E-002
  0.31356997327675717        2.6995342623467904E-002
  0.31360886704635116        2.6984451871592676E-002
  0.31364769652158403        2.6973575713883993E-002
  0.31368646188149507        2.6962714126713926E-002
  0.31372516328668681        2.6951867087851845E-002
  0.31376380088480965        2.6941034563562418E-002
  0.31380237481112078        2.6930216523547552E-002
  0.31384088520163633        2.6919412931762112E-002


==> chapter_1/figures/j2_stat_poly.dat <==
   3.1501517466020882E-003   1.5354033825163633E-003
   3.5313491364001898E-003   1.7187354451932821E-003
   3.9582434285322828E-003   1.9234162652830812E-003
   4.4362020018959610E-003   2.1517891399223340E-003
   4.9711943337135880E-003   2.4064247330983146E-003
   5.5698522604051308E-003   2.6901260978965547E-003
   6.2395343610627645E-003   3.0059390877936248E-003
   6.9883942052651506E-003   3.3571588626306686E-003
   7.8254520077458561E-003   3.7473334941937595E-003
   8.7606689766505826E-003   4.1802569137071388E-003
   9.8050233187049075E-003   4.6599587159400916E-003
   1.0970586461408326E-002   5.1906809162327880E-003
   1.2270597556415420E-002   5.7768426863074570E-003
   1.3719533727719878E-002   6.4229883841133298E-003
   1.5333172810334890E-002   7.1337165007467861E-003
   1.7128644482036940E-002   7.9135841690920802E-003
   1.9124464720114080E-002   8.7669839639211641E-003
   2.1340547419619160E-002   9.6979882527740147E-003
   2.3798185808656225E-002   1.0710156922739349E-002
   2.6519995027654626E-002   1.1806304906078445E-002
   2.9529805957966025E-002   1.2988227204501508E-002
   3.2852499189340363E-002   1.4256380808037050E-002
   3.6513767033248705E-002   1.5609526074215356E-002
   4.0539790897531458E-002   1.7044333990947385E-002
   4.4956821367268002E-002   1.8554971125836768E-002
   4.9790649268604624E-002   2.0132680609409943E-002
   5.5065958140475449E-002   2.1765385254740692E-002
   6.0805552260925558E-002   2.3437347283555066E-002
   6.7029459985321796E-002   2.5128927502141799E-002
   7.3753919933304504E-002   2.6816493853333567E-002
   8.0990267599730881E-002   2.8472533464073333E-002
   8.8743752161941664E-002   3.0066021669976972E-002
   9.7012327107299637E-002   3.1563093851228373E-002
  0.10578547290557483        3.2928049436203539E-002
  0.11504312386335699        3.4124691019753156E-002
  0.12475478259643190        3.5117965582177148E-002
  0.13487891196369026        3.5875831769454046E-002
  0.14536269337074378        3.6371231960852193E-002
  0.15614223005101358        3.6584007690595957E-002
  0.16714325290861548        3.6502570481692427E-002
  0.17828235491787883        3.6125135768682572E-002
  0.18946873972252484        3.5460351221570714E-002
  0.20060642484671301        3.4527203811725138E-002
  0.21159679524950331        3.3354167443026661E-002
  0.22234136523535164        3.1977643773756420E-002
  0.23274458215204402        3.0439837556497876E-002
  0.24271649857424263        2.8786277980136034E-002
  0.25217515272245628        2.7063235825108518E-002
  0.26104852849840632        2.5315286212960177E-002
  0.26927601211501145        2.3583229991467582E-002
  0.27680931502114564        2.1902522681972236E-002
  0.28361288461274775        2.0302282453427332E-002
  0.28966386768902086        1.8804872633226617E-002
  0.29495172108151385        1.7425992137548231E-002
  0.29947757632048577        1.6175166072338980E-002
  0.30325346050051710        1.5056510468423783E-002
  0.30630145598061564        1.4069646886792554E-002
  0.30865285146596272        1.3210658983673519E-002
  0.31034730188237997        1.2473007742245855E-002
  0.31143198014101159        1.1848349234349008E-002


==> chapter_1/figures/k2.dat <==
   4.2307458532843033E-002   6.0188506909684636E-002
   4.5250718919978915E-002   6.4823089103226386E-002
   4.8066161024919729E-002   6.8950417241244816E-002
   5.0766378545560382E-002   7.2624213831852177E-002
   5.3362008378876905E-002   7.5893904737993984E-002
   5.5869910543945175E-002   7.8814165293990782E-002
   5.8321159637611877E-002   8.1456085531081107E-002
   6.0718516196981993E-002   8.3847958368291897E-002
   6.3062996757219172E-002   8.6011302975887965E-002
   6.5355947595565983E-002   8.7965545494870054E-002
   6.7598888296212190E-002   8.9728390161643620E-002
   6.9793422189102991E-002   9.1316000742394626E-002
   7.1941180814419317E-002   9.2743132666115363E-002
   7.4043788625104537E-002   9.4023247741212609E-002
   7.6102840611044498E-002   9.5168622615362269E-002
   7.8119888097619022E-002   9.6190449714469259E-002
   8.0096430178450223E-002   9.7098933230287773E-002
   8.2033909021314161E-002   9.7903377914112494E-002
   8.3933707512381273E-002   9.8612271111716013E-002
   8.5797148839242804E-002   9.9233358515109657E-002
   8.7625497115087880E-002   9.9773713697963715E-002
   8.9419958763137353E-002  0.10023979954311546     
   9.1181684477377123E-002  0.10063752720733084     
   9.2911771414632999E-002  0.10097230554889640     
   9.4611265562120878E-002  0.10124908917845156     
   9.6281164137872230E-002  0.10147241970160964     
   9.7922418149435489E-002  0.10164646419659688     
   9.9535934647751886E-002  0.10177504847793084     
  0.10112257921283430       0.10186168930116055     
  0.10268317808404247       0.10190962071003383     
  0.10421852036603374       0.10192181983950030     
  0.10572936006264801       0.10190102965193221     
  0.10721641798592473       0.10184977908711620     
  0.10868038363165260       0.10177040136384992     
  0.11012191686950555       0.10166505161028341     
  0.11154164953447097       0.10153572052411812     
  0.11294018701822353       0.10138424966572794     
  0.11431810963288208       0.10121234287431109     
  0.11567597400733394       0.10102157769267815     
  0.11701431431286276       0.10081341605871738     
  0.11833364343814430       0.10058921348987503     
  0.11963445413926024       0.10035022706465524     
  0.12091722003910574       0.10009762400988384     
  0.12218239663264997        9.9832488105175490E-002
  0.12343042216557149        9.9555826499881483E-002
  0.12466171855207540        9.9268575556242689E-002
  0.12587669215682498        9.8971606077620441E-002
  0.12707573452174248        9.8665728331560468E-002
  0.12825922312962565        9.8351696509297912E-002
  0.12942752208018363        9.8030213264089824E-002
  0.13058098266128204        9.7701932975547814E-002
  0.13171994402696446        9.7367465704869691E-002
  0.13284473370717245        9.7027379777894981E-002
  0.13395566815379695        9.6682205507955185E-002
  0.13505305324836211        9.6332437648983346E-002
  0.13613718477049827        9.5978537644572343E-002
  0.13720834881749827        9.5620936059679196E-002
  0.13826682228632867        9.5260035164479798E-002
  0.13931287321690092        9.4896209959803704E-002
  0.14034676119390435        9.4529811347479328E-002
  0.14136873770667124        9.4161166274550789E-002
  0.14237904647639540        9.3790580601174817E-002
  0.14337792379238390        9.3418339927556063E-002
  0.14436559880292726        9.3044710876732883E-002
  0.14534229380398567        9.2669942676655959E-002
  0.14630822453893355        9.2294268092064868E-002
  0.14726360040780245        9.1917904368310155E-002
  0.14820862478370048        9.1541054490200793E-002
  0.14914349518140965        9.1163908335370511E-002
  0.15006840352190723        9.0786642842723100E-002
  0.15098353635479039        9.0409423184520693E-002
  0.15188907501062712        9.0032403679300155E-002
  0.15278519584799019        8.9655728486574174E-002
  0.15367207040165332        8.9279531754668226E-002
  0.15454986558268835        8.8903938576397529E-002
  0.15541874384903737        8.8529065821830677E-002
  0.15627886332001850        8.8155022308140221E-002
  0.15713037798243354        8.7781909143789125E-002
  0.15797343782459286        8.7409820689603540E-002
  0.15880818895512247        8.7038844784716088E-002
  0.15963477375865920        8.6669062571743991E-002
  0.16045333100286654        8.6300549947157870E-002
  0.16126399599210700        8.5933377068148881E-002
  0.16206690064937987        8.5567609150936613E-002
  0.16286217365191369        8.5203306139734494E-002
  0.16364994052045065        8.4840523963877243E-002
  0.16443032376409644        8.4479314382200174E-002
  0.16520344288987723        8.4119724366353968E-002
  0.16596941462363526        8.3761797976556820E-002
  0.16672835288654758        8.3405575310955452E-002
  0.16748036894258378        8.3051093227799855E-002
  0.16822557147193717        8.2698385342928005E-002
  0.16896406663275068        8.2347482543968106E-002
  0.16969595818457497        8.1998412868146853E-002
  0.17042134749907911        8.1651201686997021E-002
  0.17114033368485512        8.1305871905225868E-002
  0.17185301362896030        8.0962444283511903E-002
  0.17255948204472912        8.0620937130294057E-002
  0.17325983162551145        8.0281367058764180E-002
  0.17395415296609948        7.9943748578936727E-002
  0.17464253475148470        7.9608094267504634E-002
  0.17532506373590837        7.9274415259755801E-002
  0.17600182481270271        7.8942720861012866E-002
  0.17667290109073602        7.8613019252772393E-002
  0.17733837392547372        7.8285316819231621E-002
  0.17799832296363780        7.7959618577531531E-002
  0.17865282620762613        7.7635928747199046E-002
  0.17930196004881976        7.7314249973613122E-002
  0.17994579931940691        7.6994583913084308E-002
  0.18058441734594308        7.6676931297679468E-002
  0.18121788593179255        7.6361291823003385E-002
  0.18184627548376447        7.6047664134794871E-002
  0.18246965498986589        7.5736046337600837E-002
  0.18308809208145591        7.5426435300569084E-002
  0.18370165303334973        7.5118827654943057E-002
  0.18431040288012426        7.4813219002410766E-002
  0.18491440535221404        7.4509604330487422E-002
  0.18551372297847482        7.4207977988441878E-002
  0.18610841706899581        7.3908333809554014E-002
  0.18669854777593545        7.3610665081978957E-002
  0.18728417414344317        7.3314964848915296E-002
  0.18786535405818949        7.3021225172336349E-002
  0.18844214437060930        7.2729437984668688E-002
  0.18901460085226734        7.2439594891283918E-002
  0.18958277826659992        7.2151686974935916E-002
  0.19014673034583318        7.1865704921029228E-002
  0.19070650988999222        7.1581639220494236E-002
  0.19126216868915000        7.1299479930670595E-002
  0.19181375765748609        7.1019217238633733E-002
  0.19236132675831658        7.0740840373645988E-002
  0.19290492508659904        7.0464338822273251E-002
  0.19344460085697046        7.0189701893611109E-002
  0.19398040146041207        6.9916918519108626E-002
  0.19451237345534281        6.9645977224273167E-002
  0.19504056256870481        6.9376867081179780E-002
  0.19556501375116003        6.9109576127217659E-002
  0.19608577121412335        6.8844092990423628E-002
  0.19660287836878620        6.8580405729742028E-002
  0.19711637790923026        6.8318502624624425E-002
  0.19762631181769971        6.8058371517805166E-002
  0.19813272136242110        6.7800000402636909E-002
  0.19863564712081330        6.7543377249537823E-002
  0.19913512901071101        6.7288489721891456E-002
  0.19963120626684105        6.7035325530277023E-002
  0.20012391751993336        6.6783872509303677E-002
  0.20061330073699865        6.6534118274684431E-002
  0.20109939328592649        6.6286050394948129E-002
  0.20158223189873481        6.6039656516020520E-002
  0.20206185276424468        6.5794924252349576E-002
  0.20253829146458951        6.5551841294916285E-002
  0.20301158304514461        6.5310395236595514E-002
  0.20348176194295692        6.5070573414315117E-002
  0.20394886210059013        6.4832363713096280E-002
  0.20441291691883784        6.4595753758532756E-002
  0.20487395928133575        6.4360731085217712E-002
  0.20533202016353047        6.4127284163641773E-002
  0.20578708149378430        6.3895424013239208E-002
  0.20623915001020540        6.3665147536284342E-002
  0.20668825774178484        6.3436440145444348E-002
  0.20713443650021898        6.3209287645473095E-002
  0.20757771778594095        6.2983676188438087E-002
  0.20801813260718502        6.2759592161144392E-002
  0.20845571164503102        6.2537022197000067E-002
  0.20889048509346364        6.2315952940519802E-002
  0.20932248274104595        6.2096371425533738E-002
  0.20975173394111979        6.1878264659328067E-002
  0.21017826760072597        6.1661619818639525E-002
  0.21060211223057548        6.1446424233738764E-002
  0.21102329592375968        6.1232665256977854E-002
  0.21144184633062080        6.1020330644785584E-002
  0.21185779074600750        6.0809408002138403E-002
  0.21227115601766083        6.0599885077185930E-002
  0.21268196863418345        6.0391749845505646E-002
  0.21309025470350304        6.0184990453036567E-002
  0.21349603990399549        5.9979594716562029E-002
  0.21389934960688689        5.9775551221098892E-002
  0.21430020879535353        5.9572848196141046E-002
  0.21469864206541581        5.9371474100019528E-002
  0.21509467370036467        5.9171417397701181E-002
  0.21548832762696274        5.8972667032604065E-002
  0.21587962741794448        5.8775211561340183E-002
  0.21626859632885678        5.8579040024762698E-002
  0.21665525726888327        5.8384141204221016E-002
  0.21703963284446370        5.8190504341541091E-002
  0.21742174535353406        5.7998118596346064E-002
  0.21780161674560805        5.7806973163267036E-002
  0.21817926869990775        5.7617057584588967E-002
  0.21855472260626818        5.7428361210069126E-002
  0.21892799951099140        5.7240873750837896E-002
  0.21929912020377934        5.7054584728058917E-002
  0.21966810521579797        5.6869483947702942E-002
  0.22003497474336964        5.6685561407067042E-002
  0.22039974875294827        5.6502806870449979E-002
  0.22076244692940716        5.6321210571048136E-002
  0.22112308869109892        5.6140762495808384E-002
  0.22148169320771685        5.5961453107430364E-002
  0.22183827935807940        5.5783272518592185E-002
  0.22219286582355183        5.5606211260639624E-002
  0.22254547099560440        5.5430259901809283E-002
  0.22289611305680249        5.5255408963256224E-002
  0.22324480992137885        5.5081649159970464E-002
  0.22359157930049278        5.4908971231522656E-002
  0.22393643865086754        5.4737366084890583E-002
  0.22427940520834136        5.4566824668804387E-002
  0.22462049601081643        5.4397338114657523E-002
  0.22495972785654272        5.4228897446921741E-002
  0.22529711730753230        5.4061493978243259E-002
  0.22563268074454076        5.3895118907387823E-002
  0.22596643436895350        5.3729763617137952E-002
  0.22629839410661368        5.3565419701113545E-002
  0.22662857573456457        5.3402078564592177E-002
  0.22695699482295761        5.3239731924095743E-002
  0.22728366673066069        5.3078371479472912E-002
  0.22760860665527768        5.2917988966076024E-002
  0.22793182958118990        5.2758576322836294E-002
  0.22825335031248206        5.2600125478719187E-002
  0.22857318349207414        5.2442628396461417E-002
  0.22889134353928514        5.2286077321106107E-002
  0.22920784476728007        5.2130464300783615E-002
  0.22952270123423438        5.1975781728986856E-002
  0.22983592688914550        5.1822021724481596E-002
  0.23014753547917399        5.1669176842292060E-002
  0.23045754062742371        5.1517239604985859E-002
  0.23076595573500838        5.1366202424889582E-002
  0.23107279408971543        5.1216058051006236E-002
  0.23137806880880585        5.1066799122692151E-002
  0.23168179285475715        5.0918418444171658E-002
  0.23198397902844378        5.0770908731449786E-002
  0.23228463999101093        5.0624263062412619E-002
  0.23258378824235781        5.0478474345917783E-002
  0.23288143616935245        5.0333535563564930E-002
  0.23317759597735221        5.0189439926581293E-002
  0.23347227974018642        5.0046180521847498E-002
  0.23376549942432867        4.9903750671978261E-002
  0.23405726679471373        4.9762143617579593E-002
  0.23434759355605136        4.9621352918052246E-002
  0.23463649121310329        4.9481371739581552E-002
  0.23492397119820038        4.9342193670117301E-002
  0.23521004477212509        4.9203812447104436E-002
  0.23549472306707253        4.9066221415697803E-002
  0.23577801713963439        4.8929414576281277E-002
  0.23605993788207799        4.8793385500338023E-002
  0.23634049604457855        4.8658128023694458E-002
  0.23661970231597992        4.8523636018991650E-002
  0.23689756722825173        4.8389903432141314E-002
  0.23717410120782562        4.8256924203254399E-002
  0.23744931453969437        4.8124692455614876E-002
  0.23772321745488015        4.7993202269147474E-002
  0.23799582002503936        4.7862447761183396E-002
  0.23826713220719697        4.7732423221474571E-002
  0.23853716389404270        4.7603122856406214E-002
  0.23880592483036764        4.7474541122482554E-002
  0.23907342468036863        4.7346672170747894E-002
  0.23933967297720646        4.7219510700746953E-002
  0.23960467919375911        4.7093050961494742E-002
  0.23986845266473533        4.6967287689878214E-002
  0.24013100264309375        4.6842215415400776E-002
  0.24039233826968537        4.6717828726419872E-002
  0.24065246861882136        4.6594122398779220E-002
  0.24091140261463115        4.6471091146246070E-002
  0.24116914915598728        4.6348729856311041E-002
  0.24142571699777526        4.6227033194429126E-002
  0.24168111481765775        4.6105996180948731E-002
  0.24193535120621426        4.5985613726085811E-002
  0.24218843467388754        4.5865880913680809E-002
  0.24244037362665058        4.5746792589168687E-002
  0.24269117638426063        4.5628344167397604E-002
  0.24294085120079978        4.5510530392562226E-002
  0.24318940622093915        4.5393346730701216E-002
  0.24343684954474962        4.5276788353620104E-002
  0.24368318911118764        4.5160850408368453E-002
  0.24392843288013272        4.5045528344547149E-002
  0.24417258865652522        4.4930817424977371E-002
  0.24441566420285596        4.4816713151085361E-002
  0.24465766717897269        4.4703210960036044E-002
  0.24489860519508330        4.4590306295497852E-002
  0.24513848576730743        4.4477994683080523E-002
  0.24537731633471532        4.4366271624137338E-002
  0.24561510427978595        4.4255132925496279E-002
  0.24585185690159614        4.4144574137508240E-002
  0.24608758141972500        4.4034590944482394E-002
  0.24632228499304457        4.3925179099052233E-002
  0.24655597470576246        4.3816334427059178E-002
  0.24678865758221261        4.3708052648025568E-002
  0.24702034056610636        4.3600329646512635E-002
  0.24725103053393616        4.3493161332829718E-002
  0.24748073431137071        4.3386543713999685E-002
  0.24770945862894228        4.3280472590712535E-002
  0.24793721018287435        4.3174944089623989E-002
  0.24816399559201677        4.3069954270338474E-002
  0.24838982141187249        4.2965499143087116E-002
  0.24861469413091311        4.2861574803784476E-002
  0.24883862018184305        4.2758177467990724E-002
  0.24906160594174648        4.2655303274654409E-002
  0.24928365772172556        4.2552948486125050E-002
  0.24950478177124621        4.2451109387037084E-002
  0.24972498427427711        4.2349782173445545E-002
  0.24994427135418359        4.2248963150806118E-002
  0.25016264911696956        4.2148648795751510E-002
  0.25038012355229955        4.2048835402104280E-002
  0.25059670065628575        4.1949519463165670E-002
  0.25081238632775821        4.1850697408310267E-002
  0.25102718639165728        4.1752365688296933E-002
  0.25124110667940414        4.1654520809227047E-002
  0.25145415291318107        4.1557159358333005E-002
  0.25166633081834805        4.1460277934355430E-002
  0.25187764601794116        4.1363873089189471E-002
  0.25208810410777760        4.1267941522650044E-002
  0.25229771059875783        4.1172479843103439E-002
  0.25250647102107204        4.1077484834316634E-002
  0.25271439080964614        4.0982953210854885E-002
  0.25292147533465059        4.0888881668738122E-002
  0.25312772994592536        4.0795267019707045E-002
  0.25333315994129713        4.0702106128391785E-002
  0.25353777056124105        4.0609395773261787E-002
  0.25374156700340245        4.0517132825282624E-002
  0.25394455445007724        4.0425314274399965E-002
  0.25414673795944487        4.0333936900355326E-002
  0.25434812263133372        4.0242997853176400E-002
  0.25454871349037289        4.0152493974510227E-002
  0.25474851546715627        4.0062422296318928E-002
  0.25494753352873217        3.9972779903178067E-002
  0.25514577254557919        3.9883563778230671E-002
  0.25534323738040843        3.9794771017501125E-002
  0.25553993281549064        3.9706398822371335E-002
  0.25573586362833256        3.9618444262885189E-002
  0.25593103452739752        3.9530904442329005E-002
  0.25612545017579919        3.9443776694323932E-002
  0.25631911525565981        3.9357058071062039E-002
  0.25651203431776398        3.9270745958648136E-002
  0.25670421192394999        3.9184837443836253E-002
  0.25689565263859654        3.9099330001954757E-002
  0.25708636089967740        3.9014220764628446E-002
  0.25727634117073417        3.8929507148449366E-002
  0.25746559784258577        3.8845186545446497E-002
  0.25765413529957382        3.8761256224510376E-002
  0.25784195786387704        3.8677713642966280E-002
  0.25802906983601326        3.8594556213146787E-002
  0.25821547546503698        3.8511781379939436E-002
  0.25840117898032611        3.8429386590535533E-002
  0.25858618455962368        3.8347369319038996E-002
  0.25877049637809607        3.8265727175756457E-002
  0.25895411852488581        3.8184457557934960E-002
  0.25913705509898993        3.8103558043104106E-002
  0.25931931015710052        3.8023026208675169E-002
  0.25950088769521173        3.7942859671802914E-002
  0.25968179170019856        3.7863056081869184E-002
  0.25986202615858217        3.7783612879257029E-002
  0.26004159494762297        3.7704527892101609E-002
  0.26022050198209312        3.7625798775674388E-002
  0.26039875107175953        3.7547423160722175E-002
  0.26057634611156216        3.7469398768272592E-002
  0.26075329080922804        3.7391723282404775E-002
  0.26092958899892293        3.7314394624872967E-002
  0.26110524437667149        3.7237410324908043E-002
  0.26128026065504584        3.7160768309638090E-002
  0.26145464147408942        3.7084466370881128E-002
  0.26162839053007697        3.7008502271723288E-002
  0.26180151139566471        3.6932873902017854E-002
  0.26197400766255058        3.6857579078958154E-002
  0.26214588289231483        3.6782615676663563E-002
  0.26231714059871325        3.6707981620846430E-002
  0.26248778430373887        3.6633674833669846E-002
  0.26265781747223538        3.6559693218969909E-002
  0.26282724351245834        3.6486034606882441E-002
  0.26299606589867192        3.6412697109746921E-002
  0.26316428798665492        3.6339678649673982E-002
  0.26333191314732518        3.6266977239239578E-002
  0.26349894470761592        3.6194590840660811E-002
  0.26366538599855877        3.6122517471422366E-002
  0.26383124029527832        3.6050755314277004E-002
  0.26399651084078657        3.5979302155657450E-002
  0.26416120091124157        3.5908156312933572E-002
  0.26432531366671580        3.5837315764952887E-002
  0.26448885232857433        3.5766778656321989E-002
  0.26465182003926668        3.5696542987048059E-002
  0.26481421994905252        3.5626607106637058E-002
  0.26497605515829564        3.5556968969892466E-002
  0.26513732876448048        3.5487626818505300E-002
  0.26529804382583044        3.5418578844832738E-002
  0.26545820338365222        3.5349823190292326E-002
  0.26561781045818833        3.5281358120453021E-002
  0.26577686803726963        3.5213181822123442E-002
  0.26593537910659520        3.5145292461156025E-002
  0.26609334661912137        3.5077688434154271E-002
  0.26625077351310689        3.5010367878039475E-002
  0.26640766263205978        3.4943329142543972E-002
  0.26656401693018261        3.4876570451674513E-002
  0.26671983925479015        3.4810090251871484E-002
  0.26687513243788585        3.4743886619277152E-002
  0.26702989929434062        3.4677958055830203E-002
  0.26718414263001083        3.4612302868826890E-002
  0.26733786524456737        3.4546919397812167E-002
  0.26749106984458881        3.4481806033823149E-002
  0.26764375923108386        3.4416961172777129E-002
  0.26779593608568292        3.4352383138427672E-002
  0.26794760309714216        3.4288070345146041E-002
  0.26809876295948298        3.4224021319209978E-002
  0.26824941833320171        3.4160234338973514E-002
  0.26839957187041408        3.4096707989767293E-002
  0.26854922616217225        3.4033440665490217E-002
  0.26869838382193245        3.3970430819460433E-002
  0.26884704744247284        3.3907676841264160E-002
  0.26899521957237460        3.3845177443148029E-002
  0.26914290276433239        3.3782930918946033E-002
  0.26929009955015476        3.3720935900422785E-002
  0.26943681242202977        3.3659190835249500E-002
  0.26958304388030707        3.3597694352752852E-002
  0.26972879638054648        3.3536444859336989E-002
  0.26987407242079164        3.3475441057876108E-002
  0.27001887438524713        3.3414681445753346E-002
  0.27016320474528116        3.3354164593854180E-002
  0.27030706586750786        3.3293889119289537E-002
  0.27045046014932089        3.3233853584996968E-002
  0.27059338995601662        3.3174056624675874E-002
  0.27073585765082347        3.3114496923149002E-002
  0.27087786555447524        3.3055172972692684E-002
  0.27101941600166096        3.2996083577808165E-002
  0.27116051129171109        3.2937227232412221E-002
  0.27130115370382180        3.2878602711461528E-002
  0.27144134552076515        3.2820208676484469E-002
  0.27158108898957756        3.2762043767719996E-002
  0.27172038634716511        3.2704106628934387E-002
  0.27185923982992022        3.2646396072278330E-002
  0.27199765161329736        3.2588910788866582E-002
  0.27213562393814322        3.2531649435753783E-002
  0.27227315895737719        3.2474610767545431E-002
  0.27241025883390091        3.2417793551389032E-002
  0.27254692572077249        3.2361196501194033E-002
  0.27268316176157364        3.2304818429321674E-002
  0.27281896904461195        3.2248658019581114E-002
  0.27295434969164745        3.2192714124994158E-002
  0.27308930581412372        3.2136985461843216E-002
  0.27322383945671536        3.2081470908151770E-002
  0.27335795270328922        3.2026169223564986E-002
  0.27349164759256561        3.1971079180908496E-002
  0.27362492615114303        3.1916199662334797E-002
  0.27375779040757503        3.1861529425162148E-002
  0.27389024237190129        3.1807067439911414E-002
  0.27402228404299878        3.1752812345077680E-002
  0.27415391738169331        3.1698763190234791E-002
  0.27428514436995405        3.1644918771979370E-002
  0.27441596695030329        3.1591277882013866E-002
  0.27454638707175782        3.1537839488893528E-002
  0.27467640666466409        3.1484602475733335E-002
  0.27480602761605794        3.1431565708618582E-002
  0.27493525187649598        3.1378728105542562E-002
  0.27506408130943949        3.1326088523303895E-002
  0.27519251777969694        3.1273645979910551E-002
  0.27532056317234127        3.1221399322358977E-002
  0.27544821933785824        3.1169347477956202E-002
  0.27557548809016968        3.1117489384214794E-002
  0.27570237128318476        3.1065824132928712E-002
  0.27582887074045370        3.1014350484087020E-002
  0.27595498824515646        3.0963067483593617E-002
  0.27608072560032404        3.0911974115393297E-002
  0.27620608458428370        3.0861069415761947E-002
  0.27633106697121779        3.0810352188798695E-002
  0.27645567452130759        3.0759821601412243E-002
  0.27657990894770607        3.0709476532896497E-002
  0.27670377203587349        3.0659316050158179E-002
  0.27682726549020409        3.0609339166153354E-002
  0.27695039099872926        3.0559544881501272E-002
  0.27707315030819896        3.0509932270920994E-002
  0.27719554507390703        3.0460500302309776E-002
  0.27731757698534854        3.0411248044346851E-002
  0.27743924772650780        3.0362174522230872E-002
  0.27756055894031362        3.0313278843770153E-002
  0.27768151228610266        3.0264560019127831E-002
  0.27780210939018884        3.0216017157620182E-002
  0.27792235188166331        3.0167649258272543E-002
  0.27804224139882722        3.0119455440406527E-002
  0.27816177951764620        3.0071434816007589E-002
  0.27828096784583300        3.0023586454963384E-002
  0.27839980798649072        2.9975909481178228E-002
  0.27851830149380069        2.9928402946727869E-002
  0.27863644995742343        2.9881066007890811E-002
  0.27875425489929584        2.9833897741084400E-002
  0.27887171791627569        2.9786897275003631E-002
  0.27898884050817024        2.9740063728602016E-002
  0.27910562419864160        2.9693396317019526E-002
  0.27922207053148035        2.9646894091472840E-002
  0.27933818100580432        2.9600556221940393E-002
  0.27945395712471377        2.9554381894239697E-002
  0.27956940038358769        2.9508370169299254E-002
  0.27968451224230151        2.9462520329085220E-002
  0.27979929419096716        2.9416831470887854E-002
  0.27991374770011451        2.9371302823379495E-002
  0.28002787420845876        2.9325933520931904E-002
  0.28014167516260002        2.9280722718840149E-002
  0.28025515200073242        2.9235669642826215E-002
  0.28036830616462660        2.9190773545881350E-002
  0.28048113905164757        2.9146033570620216E-002
  0.28059365208129849        2.9101448902052515E-002
  0.28070584668002468        2.9057018756764030E-002
  0.28081772418812656        2.9012742420500313E-002
  0.28092928602170836        2.8968619053783947E-002
  0.28104053356520148        2.8924647906374362E-002
  0.28115146819225373        2.8880828171984327E-002
  0.28126209122675189        2.8837159129374991E-002
  0.28137240406036335        2.8793640034893951E-002
  0.28148240801598085        2.8750270097604943E-002
  0.28159210442838212        2.8707048567929952E-002
  0.28170149461932137        2.8663974750382119E-002
  0.28181057992918102        2.8621047898014822E-002
  0.28191936165499704        2.8578267185213203E-002
  0.28202784110645096        2.8535631976863436E-002
  0.28213601957538148        2.8493141531626041E-002
  0.28224389836372510        2.8450795123479863E-002
  0.28235147873590705        2.8408592108435167E-002
  0.28245876196838987        2.8366531652091877E-002
  0.28256574934973849        2.8324613064063215E-002
  0.28267244214483828        2.8282835773662925E-002
  0.28277884151486077        2.8241198955458360E-002
  0.28288494880779452        2.8199701945375650E-002
  0.28299076521101019        2.8158344130418740E-002
  0.28309629195917685        2.8117124730474390E-002
  0.28320153031198997        2.8076043071249057E-002
  0.28330648141738407        2.8035098572202346E-002
  0.28341114652381921        2.7994290491876007E-002
  0.28351552684190423        2.7953618142556758E-002
  0.28361962355111109        2.7913080958199936E-002
  0.28372343781877957        2.7872678191809171E-002
  0.28382697085626601        2.7832409205091224E-002
  0.28393022382808042        2.7792273389407766E-002
  0.28403319791445752        2.7752270136158077E-002
  0.28413589422566260        2.7712398637341942E-002
  0.28423831396268207        2.7672658411821146E-002
  0.28434045826382298        2.7633048820108457E-002
  0.28444232826738991        2.7593569181502006E-002
  0.28454392509151932        2.7554218845702111E-002
  0.28464524985924916        2.7514997251686883E-002
  0.28474630372645848        2.7475903772151453E-002
  0.28484708777966339        2.7436937765579601E-002
  0.28494760314535339        2.7398098690142536E-002
  0.28504785091160101        2.7359385889104200E-002
  0.28514783219337375        2.7320798733136729E-002
  0.28524754803931568        2.7282336670354519E-002
  0.28534699956469023        2.7243999084802351E-002
  0.28544618784144532        2.7205785430632793E-002
  0.28554511395397913        2.7167695089774114E-002
  0.28564377892133308        2.7129727446701352E-002
  0.28574218384376365        2.7091881911219085E-002
  0.28584032977159085        2.7054158036988268E-002
  0.28593821774644229        2.7016555160538167E-002
  0.28603584878877975        2.6979072635606133E-002
  0.28613322395970126        2.6941710014670304E-002
  0.28623034428747574        2.6904466776263528E-002
  0.28632721078212570        2.6867342190048858E-002
  0.28642382450384740        2.6830335885129990E-002
  0.28652018638338517        2.6793447166369621E-002
  0.28661629752232015        2.6756675552948025E-002
  0.28671215885584617        2.6720020496639466E-002
  0.28680777138950231        2.6683481426801749E-002
  0.28690313613343643        2.6647057842968086E-002
  0.28699825406904744        2.6610749176329780E-002
  0.28709312617645477        2.6574554949461874E-002
  0.28718775341998332        2.6538474591666701E-002
  0.28728213677652842        2.6502507588402335E-002
  0.28737627720125736        2.6466653397935205E-002
  0.28747017567560762        2.6430911531666039E-002
  0.28756383312256101        2.6395281393075797E-002
  0.28765725051558400        2.6359762658604853E-002
  0.28775042877125012        2.6324354618225767E-002
  0.28784336886292511        2.6289056913945973E-002
  0.28793607171501168        2.6253868922959531E-002
  0.28802853821914598        2.6218790195188212E-002
  0.28812076931953046        2.6183820222725675E-002
  0.28821276594568046        2.6148958544995885E-002
  0.28830452900082304        2.6114204642883724E-002
  0.28839605940521795        2.6079558032149893E-002
  0.28848735803833686        2.6045018246509486E-002
  0.28857842582686555        2.6010584752168657E-002
  0.28866926364737294        2.5976257125381742E-002
  0.28875987237900674        2.5942034875178516E-002
  0.28885025293922406        2.5907917524977293E-002
  0.28894040615867939        2.5873904538873192E-002
  0.28903033295861319        2.5839995518991979E-002
  0.28912003417921150        2.5806190041138977E-002
  0.28920951070323997        2.5772487582755382E-002
  0.28929876338528215        2.5738887645395166E-002
  0.28938779307048901        2.5705389782930233E-002
  0.28947660063828562        2.5671993623645060E-002
  0.28956518690949745        2.5638698685609890E-002
  0.28965355272642535        2.5605504412501423E-002
  0.28974169897252150        2.5572410525800063E-002
  0.28982962641535454        2.5539416428218109E-002
  0.28991733591787622        2.5506521782087451E-002
  0.29000482832161534        2.5473726119384463E-002
  0.29009210442854477        2.5441029004774043E-002
  0.29017916506021418        2.5408429981142386E-002
  0.29026601100862776        2.5375928609318251E-002
  0.29035264310490244        2.5343524490964803E-002
  0.29043906214656812        2.5311217204798113E-002
  0.29052526894149272        2.5279006320529415E-002
  0.29061126429119910        2.5246891352209005E-002
  0.29069704896563903        2.5214872008006310E-002
  0.29078262375492603        2.5182947715328585E-002
  0.29086798945277176        2.5151118168755454E-002
  0.29095314685537904        2.5119382982700604E-002
  0.29103809668786002        2.5087741648030321E-002
  0.29112283977674025        2.5056193811475828E-002
  0.29120737684827391        2.5024739044477929E-002
  0.29129170870156978        2.4993376974140852E-002
  0.29137583606741119        2.4962107152730499E-002
  0.29145975973216026        2.4930929259607271E-002
  0.29154348041508538        2.4899842774860941E-002
  0.29162699886928328        2.4868847438363473E-002
  0.29171031593543462        2.4837942888054271E-002
  0.29179343212702119        2.4807128494128316E-002
  0.29187634838923415        2.4776404086134702E-002
  0.29195906538471100        2.4745769221840633E-002
  0.29204158384106582        2.4715223485828497E-002
  0.29212390450219683        2.4684766547212137E-002
  0.29220602808588658        2.4654398012331515E-002
  0.29228795527143780        2.4624117441822354E-002
  0.29236968683462783        2.4593924579201159E-002
  0.29245122343349528        2.4563818944137696E-002
  0.29253256583626225        2.4533800245169383E-002
  0.29261371466197128        2.4503868049143462E-002
  0.29269467069650773        2.4474021996908586E-002
  0.29277543459230942        2.4444261804953439E-002
  0.29285600705013881        2.4414587021367083E-002
  0.29293638875479427        2.4384997309139865E-002
  0.29301658042058293        2.4355492323410565E-002
  0.29309658269680988        2.4326071702566867E-002
  0.29317639628955455        2.4296735107641288E-002
  0.29325602185419236        2.4267482206295144E-002
  0.29333546007454370        2.4238312555883965E-002
  0.29341471162999022        2.4209225852633749E-002
  0.29349377719842873        2.4180221831375723E-002
  0.29357265738481958        2.4151300001292932E-002
  0.29365135290588734        2.4122460129004861E-002
  0.29372986439987325        2.4093701890462550E-002
  0.29380819252463841        2.4065024848504646E-002
  0.29388633793991803        2.4036428724989265E-002
  0.29396430125576795        2.4007913197421585E-002
  0.29404208316596880        2.3979477856170339E-002
  0.29411968428273944        2.3951122470292598E-002
  0.29419710523077419        2.3922846629053061E-002
  0.29427434668609903        2.3894650066066784E-002
  0.29435140926059083        2.3866532474285915E-002
  0.29442829359316747        2.3838493420822365E-002
  0.29450500025851933        2.3810532626409791E-002
  0.29458152995496245        2.3782649820472391E-002
  0.29465788325020276        2.3754844677432177E-002
  0.29473406079997189        2.3727116816901376E-002
  0.29481006317026076        2.3699465972783124E-002
  0.29488589102526108        2.3671891801142899E-002
  0.29496154493335847        2.3644394032273770E-002
  0.29503702550330668        2.3616972325561505E-002
  0.29511233336622050        2.3589626351517758E-002
  0.29518746908085758        2.3562355796378925E-002
  0.29526243328088564        2.3535160472364817E-002
  0.29533722653685490        2.3508039925019018E-002
  0.29541184946048471        2.3480993976135095E-002
  0.29548630261397207        2.3454022202930677E-002
  0.29556058660279144        2.3427124397334246E-002
  0.29563470200493408        2.3400300216031230E-002
  0.29570864938189106        2.3373549338607125E-002
  0.29578242934554067        2.3346871572337276E-002
  0.29585604243651653        2.3320266552053361E-002
  0.29592948924402268        2.3293733961959419E-002
  0.29600277034231753        2.3267273609951528E-002
  0.29607588629412357        2.3240885106335082E-002
  0.29614883761910010        2.3214568178455009E-002
  0.29622162495492882        2.3188322599647482E-002
  0.29629424880927335        2.3162147965731506E-002
  0.29636670975947549        2.3136044153506508E-002
  0.29643900833924486        2.3110010847188233E-002
  0.29651114512362986        2.3084047655014903E-002
  0.29658312064751136        2.3058154354203900E-002
  0.29665493544554139        2.3032330679039807E-002
  0.29672659007481150        2.3006576446292740E-002
  0.29679808506272631        2.2980891196702338E-002
  0.29686942095133650        2.2955274794232729E-002
  0.29694059829669101        2.2929726951489034E-002
  0.29701161762956652        2.2904247382214769E-002
  0.29708247944320731        2.2878835808325015E-002
  0.29715318430171395        2.2853491925700388E-002
  0.29722373270110630        2.2828215531908717E-002
  0.29729412520577292        2.2803006348111072E-002
  0.29736436229247742        2.2777864077098833E-002
  0.29743444453000834        2.2752788514524579E-002
  0.29750437238935640        2.2727779422781372E-002
  0.29757414640414087        2.2702836376634887E-002
  0.29764376705395068        2.2677959274750793E-002
  0.29771323490232432        2.2653147882107438E-002
  0.29778255042418161        2.2628401816117534E-002
  0.29785171412094047        2.2603720964166202E-002
  0.29792072650563878        2.2579104898027974E-002
  0.29798958807109382        2.2554553513283115E-002
  0.29805829932897360        2.2530066547216853E-002
  0.29812686074623779        2.2505643681050465E-002
  0.29819527285479780        2.2481284726016331E-002
  0.29826353612279277        2.2456989372551344E-002
  0.29833165105188514        2.2432757482946618E-002
  0.29839961807349985        2.2408588705201394E-002
  0.29846743774845830        2.2384482872418961E-002
  0.29853511051808845        2.2360439689629058E-002
  0.29860263686929822        2.2336458970411852E-002
  0.29867001727662634        2.2312540435563969E-002
  0.29873725225079906        2.2288683826089225E-002
  0.29880434220086760        2.2264888950433836E-002
  0.29887128763463350        2.2241155605885653E-002
  0.29893808903357316        2.2217483478927720E-002
  0.29900474686066852        2.2193872435854221E-002
  0.29907126154071728        2.2170322133834245E-002
  0.29913763357610723        2.2146832398328303E-002
  0.29920386341606620        2.2123402970201558E-002
  0.29926995152879771        2.2100033652635798E-002
  0.29933589835884089        2.2076724251110444E-002
  0.29940170436256397        2.2053474453197698E-002
  0.29946737001781382        2.2030284114122597E-002
  0.29953289572797170        2.2007152993823893E-002
  0.29959828199172334        2.1984080798505827E-002
  0.29966352924013645        2.1961067423425136E-002
  0.29972863787319565        2.1938112519585353E-002
  0.29979360838949320        2.1915216006315765E-002
  0.29985844121239819        2.1892377548675134E-002
  0.29992313679444377        2.1869597014353717E-002
  0.29998769555365712        2.1846874100377906E-002
  0.30005211792477354        2.1824208675673480E-002
  0.30011640434656262        2.1801600471402827E-002
  0.30018055525302217        2.1779049319300896E-002
  0.30024457109003871        2.1756554982216396E-002
  0.30030845226502129        2.1734117253501203E-002
  0.30037219917457125        2.1711735923245032E-002
  0.30043581230720856        2.1689410740987573E-002
  0.30049929206026332        2.1667141565663055E-002
  0.30056263880570483        2.1644928145660807E-002
  0.30062585303160827        2.1622770307997065E-002
  0.30068893513393974        2.1600667862272837E-002
  0.30075188551016568        2.1578620523236929E-002
  0.30081470457980791        2.1556628186233440E-002
  0.30087739276140629        2.1534690606769297E-002
  0.30093995048282546        2.1512807556601923E-002
  0.30100237810883862        2.1490978879221100E-002
  0.30106467606971526        2.1469204315626971E-002
  0.30112684476522766        2.1447483792612965E-002
  0.30118888462056215        2.1425816996948985E-002
  0.30125079601102656        2.1404203737373392E-002
  0.30131257932166661        2.1382643844828787E-002
  0.30137423499326027        2.1361137162728486E-002
  0.30143576339122657        2.1339683462128244E-002
  0.30149716492152157        2.1318282570333417E-002
  0.30155843997668896        2.1296934245022110E-002
  0.30161958895783392        2.1275638344842144E-002
  0.30168061221769582        2.1254394691542566E-002
  0.30174151018339235        2.1233202997398257E-002
  0.30180228319962571        2.1212063215720840E-002
  0.30186293169462336        2.1190975097061804E-002
  0.30192345601043435        2.1169938413694005E-002
  0.30198385656845239        2.1148953032674979E-002
  0.30204413375112060        2.1128018800333132E-002
  0.30210428787957311        2.1107135389636173E-002
  0.30216431937121552        2.1086302736967110E-002
  0.30222422861245596        2.1065520715402773E-002
  0.30228401595140764        2.1044789039394531E-002
  0.30234368176446069        2.1024107541493482E-002
  0.30240322642524264        2.1003476079650994E-002
  0.30246265030749298        2.0982894478961941E-002
  0.30252195377147595        2.0962362506038331E-002
  0.30258113718306878        2.0941880016649348E-002
  0.30264020091965077        2.0921446870819427E-002
  0.30269914530096220        2.0901062835022022E-002
  0.30275797074110561        2.0880727749306053E-002
  0.30281667756729580        2.0860441459620613E-002
  0.30287526615759580        2.0840203823034458E-002
  0.30293373686129738        2.0820014577159502E-002
  0.30299209000720767        2.0799873664235486E-002
  0.30305032599061010        2.0779780806602737E-002
  0.30310844513371465        2.0759735909049809E-002
  0.30316644782119595        2.0739738724409547E-002
  0.30322433435097212        2.0719789196522807E-002
  0.30328210511404352        2.0699887068699806E-002
  0.30333976042678557        2.0680032243959517E-002
  0.30339730066821985        2.0660224526218074E-002
  0.30345472616711006        2.0640463719290573E-002
  0.30351203727780046        2.0620749698551748E-002
  0.30356923426700289        2.0601082262653274E-002
  0.30362631757931069        2.0581461266494433E-002
  0.30368328749318624        2.0561886595325662E-002
  0.30374014437371905        2.0542358012271281E-002
  0.30379688850698894        2.0522875410000373E-002
  0.30385352027612916        2.0503438599089135E-002
  0.30391003999902150        2.0484047448271904E-002
  0.30396644800629408        2.0464701773601109E-002
  0.30402274462729018        2.0445401494253702E-002
  0.30407893018923060        2.0426146311518543E-002
  0.30413500502723378        2.0406936218233692E-002
  0.30419096944675134        2.0387770914538982E-002
  0.30424682380168694        2.0368650359325734E-002
  0.30430256839209724        2.0349574337171952E-002
  0.30435820355043097        2.0330542761042448E-002
  0.30441372959572666        2.0311555411467532E-002
  0.30446914684449783        2.0292612194982441E-002
  0.30452445561164498        2.0273712877562626E-002
  0.30457965622865529        2.0254857405149901E-002
  0.30463474898960563        2.0236045521528492E-002
  0.30468973423143636        2.0217277172615167E-002
  0.30474461226084981        2.0198552178666788E-002
  0.30479938337554252        2.0179870404739886E-002
  0.30485404788666254        2.0161231684620053E-002
  0.30490860614245885        2.0142635846045840E-002
  0.30496305840533228        2.0124082840101948E-002
  0.30501740500962221        2.0105572385667972E-002
  0.30507164622833000        2.0087104452873508E-002
  0.30512578239471044        2.0068678783900128E-002
  0.30517981382768100        2.0050295352348702E-002
  0.30523374076893944        2.0031954005844215E-002
  0.30528756357206188        2.0013654582625693E-002
  0.30534128254461357        1.9995396835453608E-002
  0.30539489792129748        1.9977180808306998E-002
  0.30544841007237161        1.9959006161235065E-002
  0.30550181924964803        1.9940872883380509E-002
  0.30555512578424171        1.9922780888424290E-002
  0.30560832990405296        1.9904729921948309E-002
  0.30566143197032264        1.9886719887642266E-002
  0.30571443226437706        1.9868750643490429E-002
  0.30576733100896381        1.9850822070219380E-002
  0.30582012859478830        1.9832934000512926E-002
  0.30587282525529247        1.9815086350075107E-002
  0.30592542126632732        1.9797278952275475E-002
  0.30597791693265103        1.9779511632926339E-002
  0.30603031254277596        1.9761784352674793E-002
  0.30608260837067219        1.9744096874544110E-002
  0.30613480469870857        1.9726449171077555E-002
  0.30618690182793662        1.9708841039302923E-002
  0.30623890002254683        1.9691272372928118E-002
  0.30629079955628935        1.9673742999611797E-002
  0.30634260073684871        1.9656252894865348E-002
  0.30639430377777604        1.9638801847986751E-002
  0.30644590903010260        1.9621389719570649E-002
  0.30649741671528546        1.9604016396791161E-002
  0.30654882714798576        1.9586681781803655E-002
  0.30660014055735929        1.9569385704939494E-002
  0.30665135725363063        1.9552128105766096E-002
  0.30670247748118418        1.9534908810832762E-002
  0.30675350153602848        1.9517727664220271E-002
  0.30680442967661203        1.9500584610525104E-002
  0.30685526214164149        1.9483479457033118E-002
  0.30690599923319173        1.9466412141605469E-002
  0.30695664123800653        1.9449382519618051E-002
  0.30700718834645652        1.9432390417080177E-002
  0.30705764089667392        1.9415435767762560E-002
  0.30710799909837733        1.9398518472816182E-002
  0.30715826322719053        1.9381638362175130E-002
  0.30720843359424665        1.9364795336590645E-002
  0.30725851038783569        1.9347989302277411E-002
  0.30730849388391740        1.9331220037259917E-002
  0.30735838438794649        1.9314487519865649E-002
  0.30740818209996129        1.9297791640220243E-002
  0.30745788729960832        1.9281132184236379E-002
  0.30750750024906959        1.9264509137043744E-002
  0.30755702117022704        1.9247922338117923E-002
  0.30760645036956041        1.9231371641162766E-002
  0.30765578806241350        1.9214857018412954E-002
  0.30770503448916869        1.9198378284059729E-002
  0.30775418991748255        1.9181935315980409E-002
  0.30780325462419839        1.9165528025068497E-002
  0.30785222881053442        1.9149156318186176E-002
  0.30790111274331949        1.9132820026559954E-002
  0.30794990667461092        1.9116519046883471E-002
  0.30799861082639762        1.9100253299439995E-002
  0.30804722546385432        1.9084022673074061E-002
  0.30809575085403818        1.9067827031974609E-002
  0.30814418719774922        1.9051666300701365E-002
  0.30819253474913111        1.9035540297049361E-002
  0.30824079375988028        1.9019448994856705E-002
  0.30828896445805709        1.9003392232957744E-002
  0.30833704708429727        1.8987369919773647E-002
  0.30838504189112065        1.8971381960293316E-002
  0.30843294910395774        1.8955428172319835E-002
  0.30848076895585080        1.8939508564262495E-002
  0.30852850169322915        1.8923622926854081E-002
  0.30857614754548401        1.8907771231611133E-002
  0.30862370674307876        1.8891953286333037E-002
  0.30867117952203421        1.8876169098570331E-002
  0.30871856613150178        1.8860418424642953E-002
  0.30876586677102780        1.8844701289496651E-002
  0.30881308168208682        1.8829017471548529E-002
  0.30886021110744033        1.8813366941096046E-002
  0.30890725526876645        1.8797749603292169E-002
  0.30895421439672710        1.8782165369906772E-002
  0.30900108869788989        1.8766613987032311E-002
  0.30904787843708953        1.8751095550531630E-002
  0.30909458381086402        1.8735609801875015E-002
  0.30914120506384002        1.8720156735449099E-002
  0.30918774238311247        1.8704736243843011E-002
  0.30923419604768981        1.8689348160469549E-002
  0.30928056623500866        1.8673992461355267E-002
  0.30932685316324687        1.8658668990621557E-002
  0.30937305710286106        1.8643377687493863E-002
  0.30941917824490967        1.8628118419027867E-002
  0.30946521676741728        1.8612891096615864E-002
  0.30951117294989239        1.8597695642063677E-002
  0.30955704698490688        1.8582531956596288E-002
  0.30960283908428748        1.8567399896125613E-002
  0.30964854949124859        1.8552299399277168E-002
  0.30969417837550833        1.8537230394369299E-002
  0.30973972598784011        1.8522192725705027E-002
  0.30978519254168713        1.8507186304490462E-002
  0.30983057823132937        1.8492211131213517E-002
  0.30987588327572485        1.8477266972710144E-002
  0.30992110790197752        1.8462353840029765E-002
  0.30996625229251140        1.8447471544228215E-002
  0.31001131663979503        1.8432620052875246E-002
  0.31005630121721744        1.8417799283780834E-002
  0.31010120620274773        1.8403009117591719E-002
  0.31014603178184097        1.8388249481093241E-002
  0.31019077821788615        1.8373520240783627E-002
  0.31023544564146455        1.8358821300759214E-002
  0.31028003431179330        1.8344152630470546E-002
  0.31032454443827445        1.8329514108381854E-002
  0.31036897617118508        1.8314905658357774E-002
  0.31041332977169556        1.8300327130996843E-002
  0.31045760541695849        1.8285778480781032E-002
  0.31050180328796595        1.8271259585242519E-002
  0.31054592362920974        1.8256770448183388E-002
  0.31058996663524163        1.8242310872619079E-002
  0.31063393245007437        1.8227880818227762E-002
  0.31067782133234817        1.8213480190300529E-002
  0.31072163346194176        1.8199108899264238E-002
  0.31076536904336927        1.8184766848052657E-002
  0.31080902827755935        1.8170453935879707E-002
  0.31085261131776720        1.8156170139471958E-002
  0.31089611839716758        1.8141915287403519E-002
  0.31093954971878535        1.8127689349364758E-002
  0.31098290548432189        1.8113492228996657E-002
  0.31102618580540353        1.8099323861129606E-002
  0.31106939097492503        1.8085184074327212E-002
  0.31111252113959686        1.8071072861267808E-002
  0.31115557650700076        1.8056990157288327E-002
  0.31119855724888185        1.8042935804656077E-002
  0.31124146356859633        1.8028909720787540E-002
  0.31128429565098670        1.8014911901055027E-002
  0.31132705368342634        1.8000942203185766E-002
  0.31136973787237704        1.7987000539378340E-002
  0.31141234835680742        1.7973086857657038E-002
  0.31145488536798427        1.7959201074938470E-002
  0.31149734908311466        1.7945343072143332E-002
  0.31153973969257032        1.7931512791628669E-002
  0.31158205738043215        1.7917710123879198E-002
  0.31162430228097476        1.7903935060071235E-002
  0.31166647466676517        1.7890187471368273E-002
  0.31170857464211749        1.7876467189053714E-002
  0.31175060243368358        1.7862774318811437E-002
  0.31179255823081281        1.7849108650612292E-002
  0.31183444219491202        1.7835470137870183E-002
  0.31187625449451223        1.7821858695859203E-002
  0.31191799531463266        1.7808274262774572E-002
  0.31195966488403781        1.7794716724325203E-002
  0.31200126328807271        1.7781186019932997E-002
  0.31204279078114444        1.7767682091417176E-002
  0.31208424752968089        1.7754204849934341E-002
  0.31212563366403123        1.7740754189504302E-002
  0.31216694941667272        1.7727330063506231E-002
  0.31220819495723939        1.7713932405446654E-002
  0.31224937040730821        1.7700561078135352E-002
  0.31229047601121213        1.7687216071709897E-002
  0.31233151188829233        1.7673897286773037E-002
  0.31237247825333575        1.7660604660236955E-002
  0.31241337524353702        1.7647338033044215E-002
  0.31245420305208826        1.7634097447377955E-002
  0.31249496185112824        1.7620882777470741E-002
  0.31253565180059600        1.7607693939698944E-002
  0.31257627308062025        1.7594530853973153E-002
  0.31261682586235356        1.7581393479218992E-002
  0.31265731030048560        1.7568281751468344E-002
  0.31269772656686151        1.7555195582425007E-002
  0.31273807486123073        1.7542134834506239E-002
  0.31277835529647885        1.7529099490940600E-002
  0.31281856807395247        1.7516089477819696E-002
  0.31285871339942495        1.7503104710382883E-002
  0.31289879132654519        1.7490145117956189E-002
  0.31293880213637654        1.7477210683890861E-002
  0.31297874591364622        1.7464301256198498E-002
  0.31301862288241983        1.7451416792549950E-002
  0.31305843317765680        1.7438557222447304E-002
  0.31309817697169140        1.7425722488462862E-002
  0.31313785438823633        1.7412912522068245E-002
  0.31317746563490872        1.7400127166961394E-002
  0.31321701084926062        1.7387366498889376E-002
  0.31325649024032826        1.7374630376378309E-002
  0.31329590391140738        1.7361918684079949E-002
  0.31333525201726681        1.7349231370899831E-002
  0.31337453475110222        1.7336568453568683E-002
  0.31341375228815943        1.7323929771551179E-002
  0.31345290472871523        1.7311315328972426E-002
  0.31349199229627245        1.7298724966191947E-002
  0.31353101506298270        1.7286158684456585E-002
  0.31356997330417974        1.7273616367081926E-002
  0.31360886704192936        1.7261098018410092E-002
  0.31364769654263203        1.7248603530188956E-002
  0.31368646189234789        1.7236132801586087E-002
  0.31372516330286382        1.7223685792542340E-002
  0.31376380087018746        1.7211262463544753E-002
  0.31380237479652401        1.7198862719922339E-002
  0.31384088520639652        1.7186486510281158E-002


==> chapter_1/figures/k2_poly.dat <==
   3.1501517466020882E-003  0.25449849560180593     
   3.5313491364001898E-003  0.25383381526175708     
   3.9582434285322828E-003  0.25311080699439603     
   4.4362020018959610E-003  0.25229892668112014     
   4.9711943337135880E-003  0.25138698777694429     
   5.5698522604051308E-003  0.25037554246398419     
   6.2395343610627645E-003  0.24924668556615576     
   6.9883942052651506E-003  0.24798752020813281     
   7.8254520077458561E-003  0.24658597946291000     
   8.7606689766505826E-003  0.24502626576254452     
   9.8050233187049075E-003  0.24329299943745331     
   1.0970586461408326E-002  0.24136849304191066     
   1.2270597556415420E-002  0.23923462789880995     
   1.3719533727719878E-002  0.23687183358301828     
   1.5333172810334890E-002  0.23425962808903114     
   1.7128644482036940E-002  0.23137671374456614     
   1.9124464720114080E-002  0.22820119988956311     
   2.1340547419619160E-002  0.22471089772602726     
   2.3798185808656225E-002  0.22088375498933790     
   2.6519995027654626E-002  0.21669836452065813     
   2.9529805957966025E-002  0.21213459797912990     
   3.2852499189340363E-002  0.20717436250820073     
   3.6513767033248705E-002  0.20180248082436217     
   4.0539790897531458E-002  0.19600769053405048     
   4.4956821367268002E-002  0.18978374195906619     
   4.9790649268604624E-002  0.18313056468566477     
   5.5065958140475449E-002  0.17605545470323605     
   6.0805552260925558E-002  0.16857421691510269     
   6.7029459985321796E-002  0.16071217919149486     
   7.3753919933304504E-002  0.15250497826788231     
   8.0990267599730881E-002  0.14399900714609348     
   8.8743752161941664E-002  0.13525141133965088     
   9.7012327107299637E-002  0.12632953172269018     
  0.10578547290557483       0.11730971782506920     
  0.11504312386335699       0.10827547839262587     
  0.12475478259643190        9.9314995059097508E-002
  0.13487891196369026        9.0518095213750371E-002
  0.14536269337074378        8.1972853420880426E-002
  0.15614223005101358        7.3762055508069177E-002
  0.16714325290861548        6.5959803219012375E-002
  0.17828235491787883        5.8628548793212783E-002
  0.18946873972252484        5.1816821459506633E-002
  0.20060642484671301        4.5557841872064103E-002
  0.21159679524950331        3.9869124507619300E-002
  0.22234136523535164        3.4753057282111567E-002
  0.23274458215204402        3.0198341054642794E-002
  0.24271649857424263        2.6182087300262027E-002
  0.25217515272245628        2.2672322845830501E-002
  0.26104852849840632        1.9630640876467532E-002
  0.26927601211501145        1.7014763782584881E-002
  0.27680931502114564        1.4780835636339938E-002
  0.28361288461274775        1.2885326926370592E-002
  0.28966386768902086        1.1286498817539825E-002
  0.29495172108151385        9.9454289837407391E-003
  0.29947757632048577        8.8266406561968574E-003
  0.30325346050051710        7.8983997951597076E-003
  0.30630145598061564        7.1327541868609215E-003
  0.30865285146596272        6.5053864248801807E-003
  0.31034730188237997        5.9953442008753906E-003
  0.31143198014101159        5.5846996905293128E-003


==> chapter_1/figures/lambda2.dat <==
  0.35274179560640095        11349.414041879534     
  0.37303156384377045        11550.217469867775     
  0.39255650341408016        11724.937791515646     
  0.41138042225516264        11876.229289511881     
  0.42955844504546181        12006.524820602526     
  0.44719556431892526        12118.860517304784     
  0.46451323709037701        12219.212143529447     
  0.48153033633230846        12310.195697484112     
  0.49824921745466683        12392.975204758070     
  0.51467354797361664        12468.270368063313     
  0.53080803497206264        12536.592203102697     
  0.54665813317320366        12598.343193474662     
  0.56222980529738564        12653.865894619794     
  0.57752933690962660        12703.467703711993     
  0.59256319662381074        12747.433914216510     
  0.60733793176566209        12786.034563148691     
  0.62186009110492779        12819.528075231568     
  0.63613616836678677        12848.162967402444     
  0.65017256111726818        12872.178754458910     
  0.66397554152122340        12891.806266596390     
  0.67755123610213719        12907.267883355129     
  0.69090561200183032        12918.777412491419     
  0.70404446853199720        12926.540347720804     
  0.71697343242347644        12930.753651251396     
  0.72969795597856413        12931.606029681710     
  0.74222331740255820        12929.277984092743     
  0.75455462260821493        12923.941957094963     
  0.76669680835016207        12915.762517507394     
  0.77865464594439671        12904.896641050278     
  0.79043274589461920        12891.493856842395     
  0.80203556257901898        12875.696541992156     
  0.81346739935153656        12857.640205401593     
  0.82473241376390394        12837.453736389434     
  0.83583462282813026        12815.259625292196     
  0.84677790814832243        12791.174361860052     
  0.85756602115601699        12765.308539989579     
  0.86820258808903217        12737.767274122325     
  0.87869111496668517        12708.650369988034     
  0.88903499231476213        12678.052556669123     
  0.89923749980042333        12646.063803111980     
  0.90930181066929494        12612.769534905916     
  0.91923099599158442        12578.250769305643     
  0.92902802879793056        12542.584460323960     
  0.93869578807668652        12505.843610646309     
  0.94823706237894045        12468.097523037859     
  0.95765455359926399        12429.411964288569     
  0.96695088034716603        12389.849332848591     
  0.97612858118742318        12349.468853132968     
  0.98519011794512301        12308.326715536266     
  0.99413787855827374        12266.476268550232     
   1.0029741800404048        12223.968132696593     
   1.0117012711605504        12180.850354106695     
   1.0203213351040343        12137.168485071614     
   1.0288364920187385        12092.965799900603     
   1.0372488012806587        12048.283369065850     
   1.0455602638457249        12003.160145194590     
   1.0537728244497222        11957.633097108886     
   1.0618883736154872        11911.737335921198     
   1.0699087496930557        11865.506119735452     
   1.0778357407325840        11818.971100333798     
   1.0856710863377890        11772.162217230674     
   1.0934164793298349        11725.107943194544     
   1.1010735674538787        11677.835280054125     
   1.1086439549584239        11630.369829650757     
   1.1161292041060935        11582.735904860963     
   1.1235308366138137        11534.956556526926     
   1.1308503350779087        11487.053641766061     
   1.1380891442846413        11439.047887355808     
   1.1452486724735527        11390.958999619414     
   1.1523302925554240        11342.805614629857     
   1.1593353433621452        11294.605395274581     
   1.1662651306531200        11246.375112941761     
   1.1731209282595751        11198.130675599990     
   1.1799039791206700        11149.887121690490     
   1.1866154962511459        11101.658694416514     
   1.1932566637112387        11053.458913800634     
   1.1998286375231457        11005.300585009078     
   1.2063325465296235        10957.195794548345     
   1.2127694932595305        10909.156011287716     
   1.2191405547424068        10861.192099635708     
   1.2254467832418576        10813.314267441019     
   1.2316892070974028        10765.532239421027     
   1.2378688313990356        10717.855165676887     
   1.2439866385755176        10670.291712896160     
   1.2500435892975446        10622.850010989139     
   1.2560406229067413        10575.537793411424     
   1.2619786581500771        10528.362357092739     
   1.2678585937419669        10481.330501867753     
   1.2736813089418995        10434.448713826185     
   1.2794476641256534        10387.723062489053     
   1.2851585013046398        10341.159262550567     
   1.2908146446523956        10294.762669736940     
   1.2964169009871644        10248.538343009392     
   1.3019660603033476        10202.491010961401     
   1.3074628961638508        10156.625105588922     
   1.3129081661937434        10110.944767445602     
   1.3183026125035748        10065.453888896816     
   1.3236469621083287        10020.156076758405     
   1.3289419273353669        9975.0547164201780     
   1.3341882062010793        9930.1529577941019     
   1.3393864828326543        9885.4536972789265     
   1.3445374277791471        9840.9596564561361     
   1.3496416983523736        9796.6733263678507     
   1.3546999390470960        9752.5970491152548     
   1.3597127818075518        9708.7329354510985     
   1.3646808463934008        9665.0829191637404     
   1.3696047406404044        9621.6488195652128     
   1.3744850608002805        9578.4322485622251     
   1.3793223917881774        9535.4346783189831     
   1.3841173075103486        9492.6574469087209     
   1.3888703711330148        9450.1017587138631     
   1.3935821353003379        9407.7686574052586     
   1.3982531424493867        9365.6591061599829     
   1.4028839250130620        9323.7738930403102     
   1.4074750056907992        9282.1137639444951     
   1.4120268976713708        9240.6793031562684     
   1.4165401048540209        9199.4710089401669     
   1.4210151220804936        9158.4892729451949     
   1.4254524353335714        9117.7344067517552     
   1.4298525219666653        9077.2066312271054     
   1.4342158508781138        9036.9061077054339     
   1.4385428827195859        8996.8328665193530     
   1.4428340701029270        8956.9868898605619     
   1.4470898577487017        8917.3681030753360     
   1.4513106826788986        8877.9763403856341     
   1.4554969744072535        8838.8113723315128     
   1.4596491551303996        8799.8729140575633     
   1.4637676397791088        8761.1606162581720     
   1.4678528363311509        8722.6741135009815     
   1.4719051458568384        8684.4129099056263     
   1.4759249627098960        8646.3765158938440     
   1.4799126746929310        8608.5644029933846     
   1.4838686631147622        8570.9759689260100     
   1.4877933030716610        8533.6105450810792     
   1.4916869634770400        8496.4675143317290     
   1.4955500071885437        8459.5461093669219     
   1.4993827912014690        8422.8456100163421     
   1.5031856667198507        8386.3652169857542     
   1.5069589793252409        8350.1041358152997     
   1.5107030690222794        8314.0614973146130     
   1.5144182704531677        8278.2364363491324     
   1.5181049129055815        8242.6280664003025     
   1.5217633205123018        8207.2354444013399     
   1.5253938122830204        8172.0576202381635     
   1.5289967022720226        8137.0936348201494     
   1.5325722996232998        8102.3424922585828     
   1.5361209087430931        8067.8031726719582     
   1.5396428292811037        8033.4746547256063     
   1.5431383563451391        7999.3558898819037     
   1.5466077805050835        7965.4458288309233     
   1.5500513879779370        7931.7433916025948     
   1.5534694605533452        7898.2474609973269     
   1.5568622758821191        7864.9569657003312     
   1.5602301074019000        7831.8707900081490     
   1.5635732244567657        7798.9877929977392     
   1.5668918822648308        7766.3069477797944     
   1.5701859669337692        7733.8300725584004     
   1.5734555362424700        7701.5568231589232     
   1.5767008407988510        7669.4854573844696     
   1.5799221329045194        7637.6143604738209     
   1.5831196637914500        7605.9419880017058     
   1.5862936826247183        7574.4668604841745     
   1.5894444362343652        7543.1875274128533     
   1.5925721685798773        7512.1025549700535     
   1.5956771208056373        7481.2105578511892     
   1.5987595311219875        7450.5101515544775     
   1.6018196346927775        7419.9999752277463     
   1.6048576635950269        7389.6786799209149     
   1.6078738469950777        7359.5449206945677     
   1.6108684109249807        7329.5974017461249     
   1.6138415785098545        7299.8347996859275     
   1.6167935698175913        7270.2558115498050     
   1.6197246019805911        7240.8591525184856     
   1.6226348892585587        7211.6435543278476     
   1.6255246429770605        7182.6077123879704     
   1.6283940716882874        7153.7504002281948     
   1.6312433810360891        7125.0703457403088     
   1.6340727739964420        7096.5663063408219     
   1.6368824507606956        7068.2370275556314     
   1.6396726088425935        7040.0813091842228     
   1.6424434431160468        7012.0979023994159     
   1.6451951458552865        6984.2856087428345     
   1.6479279067542536        6956.6431966543960     
   1.6506419129850545        6929.1694816535037     
   1.6533373492506149        6901.8632638463851     
   1.6560143977804807        6874.7233482940856     
   1.6586732384008642        6847.7485713462975     
   1.6613140485790772        6820.9377405515852     
   1.6639370034394136        6794.2897093960064     
   1.6665422758139912        6767.8032993275438     
   1.6691300362650474        6741.4773571486403     
   1.6717004531815156        6715.3107576797202     
   1.6742536926872984        6689.3023355696123     
   1.6767899187961595        6663.4509796831162     
   1.6793092934148406        6637.7555462333166     
   1.6818119763742880        6612.2149422594275     
   1.6842981253895677        6586.8280335978980     
   1.6867678962423653        6561.5937255049112     
   1.6892214426896150        6536.5109295846869     
   1.6916589165017533        6511.5785427621531     
   1.6940804676112868        6486.7954874270681     
   1.6964862439763102        6462.1606793726487     
   1.6988763917007483        6437.6730545280825     
   1.7012510551545996        6413.3315516151133     
   1.7036103767820039        6389.1351219083981     
   1.7059544973395711        6365.0827057870783     
   1.7082835557593574        6341.1732760862842     
   1.7105976893004351        6317.4057860257381     
   1.7128970335626363        6293.7792043353138     
   1.7151817223652928        6270.2925296205512     
   1.7174518880365763        6246.9447312752072     
   1.7197076611974007        6223.7348122310987     
   1.7219491708489696        6200.6617728090614     
   1.7241765445360802        6177.7246130034737     
   1.7263899081705774        6154.9223560930996     
   1.7285893861856809        6132.2540220236797     
   1.7307751015150314        6109.7186296687496     
   1.7329471756095298        6087.3152345094604     
   1.7351057284858236        6065.0428580163170     
   1.7372508787201701        6042.9005705712434     
   1.7393827434921971        6020.8874007594468     
   1.7415014385679786        5999.0024300900131     
   1.7436070784360480        5977.2447306621725     
   1.7456997761237931        5955.6133658373856     
   1.7477796434208162        5934.1074318357305     
   1.7498467908070980        5912.7260122048601     
   1.7519013273876631        5891.4682065572661     
   1.7539433611319410        5870.3331062153038     
   1.7559729987039916        5849.3198406583288     
   1.7579903454919561        5828.4275193822768     
   1.7599955057502039        5807.6552562386960     
   1.7619885825396329        5787.0021951429862     
   1.7639696776562641        5766.4674618030303     
   1.7659388918422001        5746.0502058137427     
   1.7678963246480390        5725.7495734054928     
   1.7698420745041883        5705.5647373951324     
   1.7717762387196185        5685.4948324254065     
   1.7736989135371204        5665.5390340703780     
   1.7756101941229907        5645.6965393668634     
   1.7775101745483057        5625.9664991339478     
   1.7793989478866485        5606.3481334537273     
   1.7812766061088008        5586.8406162912897     
   1.7831432402543503        5567.4431550058844     
   1.7849989402859980        5548.1549524561105     
   1.7868437952533960        5528.9752250647862     
   1.7886778931377731        5509.9031853160977     
   1.7905013210350962        5490.9380703825182     
   1.7923141650676466        5472.0791047493540     
   1.7941165104052832        5453.3255220373212     
   1.7959084412938353        5434.6765756058439     
   1.7976900411536061        5416.1315051813863     
   1.7994613923860860        5397.6895814745885     
   1.8012225766001999        5379.3500387335635     
   1.8029736744610014        5361.1121752891422     
   1.8047147658177574        5342.9752339845954     
   1.8064459296887736        5324.9385172935326     
   1.8081672442073313        5307.0013012604313     
   1.8098787867050330        5289.1628703737970     
   1.8115806337102083        5271.4225270696879     
   1.8132728609078457        5253.7795720814747     
   1.8149555432175855        5236.2333185760253     
   1.8166287547727737        5218.7830601214891     
   1.8182925689693394        5201.4281292827754     
   1.8199470583741917        5184.1678448568982     
   1.8215922948011127        5167.0015442724734     
   1.8232283494627954        5149.9285419136795     
   1.8248552926031063        5132.9482129326743     
   1.8264731939428853        5116.0598577957908     
   1.8280821224277650        5099.2628600551279     
   1.8296821462496775        5082.5565655173241     
   1.8312733329968289        5065.9403268979086     
   1.8328557494515667        5049.4135187144429     
   1.8344294618643955        5032.9755045174488     
   1.8359945356936345        5016.6256692934085     
   1.8375510358106155        5000.3633945694983     
   1.8390990263880846        4984.1880593880851     
   1.8406385709868955        4968.0990544945298     
   1.8421697325420632        4952.0957685143130     
   1.8436925733305953        4936.1776222646631     
   1.8452071550037152        4920.3440091726197     
   1.8467135386653599        4904.5943395131098     
   1.8482117847324215        4888.9280293208922     
   1.8497019531007610        4873.3445045321450     
   1.8511841030481602        4857.8431782593261     
   1.8526582932558897        4842.4234833283672     
   1.8541245818358401        4827.0848557924064     
   1.8555830263074913        4811.8267409129730     
   1.8570336837357495        4796.6485656579152     
   1.8584766105362012        4781.5497892915491     
   1.8599118625654298        4766.5298651417734     
   1.8613394952218081        4751.5882425158588     
   1.8627595633242873        4736.7243804468371     
   1.8641721211501803        4721.9377508347761     
   1.8655772225012053        4707.2278175876781     
   1.8669749206075590        4692.5940584881955     
   1.8683652682662402        4678.0359553404460     
   1.8697483177199319        4663.5529805913538     
   1.8711241206987239        4649.1446192248904     
   1.8724927285074979        4634.8103725973160     
   1.8738541919490681        4620.5497277249606     
   1.8752085612914888        4606.3621875516237     
   1.8765558864006344        4592.2472532211123     
   1.8778962166263868        4578.2044298525352     
   1.8792296009190028        4564.2332243513038     
   1.8805560877311769        4550.3331575982174     
   1.8818757250458473        4536.5037469215840     
   1.8831885604265137        4522.7445098983590     
   1.8844946410272976        4509.0549789700854     
   1.8857940135006070        4495.4346793321183     
   1.8870867241459996        4481.8831505673770     
   1.8883728187894298        4468.3999287165743     
   1.8896523428299352        4454.9845496267844     
   1.8909253412689655        4441.6365600052923     
   1.8921918587265207        4428.3555135464158     
   1.8934519394004612        4415.1409557764264     
   1.8947056270336713        4401.9924418484998     
   1.8959529650609168        4388.9095387309599     
   1.8971939964614302        4375.8917971484407     
   1.8984287638638493        4362.9388014762562     
   1.8996573094966611        4350.0501056272278     
   1.9008796752034756        4337.2252888960384     
   1.9020959025143425        4324.4639306595618     
   1.9033060324760569        4311.7656031398246     
   1.9045101058783482        4299.1298896157850     
   1.9057081631086568        4286.5563880665968     
   1.9069002441698846        4274.0446794244981     
   1.9080863888016126        4261.5943521387499     
   1.9092666362388939        4249.2050186887927     
   1.9104410255369115        4236.8762587123147     
   1.9116095952894596        4224.6076946386538     
   1.9127723838356872        4212.3989139681635     
   1.9139294291226427        4200.2495425365414     
   1.9150807688133131        4188.1591775180232     
   1.9162264402025513        4176.1274416089891     
   1.9173664802765409        4164.1539584376887     
   1.9185009257157435        4152.2383366563399     
   1.9196298128640275        4140.3802075233007     
   1.9207531777934257        4128.5791972869483     
   1.9218710561867225        4116.8349366264119     
   1.9229834835281916        4105.1470569135972     
   1.9240904948768487        4093.5151929618105     
   1.9251921251125195        4081.9389934145270     
   1.9262884087470991        4070.4180880529830     
   1.9273793800260812        4058.9521232793959     
   1.9284650728871089        4047.5407465394642     
   1.9295455209740999        4036.1836121336851     
   1.9306207576487455        4024.8803764916761     
   1.9316908160652146        4013.6306726684970     
   1.9327557290169330        4002.4341805954391     
   1.9338155290482166        3991.2905572753202     
   1.9348702483923907        3980.1994629161045     
   1.9359199191220087        3969.1605600676198     
   1.9369645729190785        3958.1735185821863     
   1.9380042413103156        3947.2380231677480     
   1.9390389554491301        3936.3537246006777     
   1.9400687463159105        3925.5203136526557     
   1.9410936446394602        3914.7374705807379     
   1.9421136808105135        3904.0048658893152     
   1.9431288850646566        3893.3221920617730     
   1.9441392873518359        3882.6891304961568     
   1.9451449173864948        3872.1053693701042     
   1.9461458046036000        3861.5706039227894     
   1.9471419782303721        3851.0845272180886     
   1.9481334672893014        3840.6468334434871     
   1.9491203004961930        3830.2572110196984     
   1.9501025064079147        3819.9153724836301     
   1.9510801132815356        3809.6210169395099     
   1.9520531491835322        3799.3738508566253     
   1.9530216419591739        3789.1735772924721     
   1.9539856192197187        3779.0199033697272     
   1.9549451083572955        3768.9125562230374     
   1.9559001365475217        3758.8512225639547     
   1.9568507307540177        3748.8356410344027     
   1.9577969177137795        3738.8655217879459     
   1.9587387239305238        3728.9405865147214     
   1.9596761757784775        3719.0605469858588     
   1.9606092993726534        3709.2251491718212     
   1.9615381205408065        3699.4340994966906     
   1.9624626651020081        3689.6871351742025     
   1.9633829584751916        3679.9839880214486     
   1.9642990259766149        3670.3243855548176     
   1.9652108927145147        3660.7080684723537     
   1.9661185835939308        3651.1347703978008     
   1.9670221233481049        3641.6042221053758     
   1.9679215365011049        3632.1161793531901     
   1.9688168473724561        3622.6703708598134     
   1.9697080800743461        3613.2665526661608     
   1.9705952586388751        3603.9044602774438     
   1.9714784067785265        3594.5838572645762     
   1.9723575480937425        3585.3044696820662     
   1.9732327059862940        3576.0660676261050     
   1.9741039037166526        3566.8684011299715     
   1.9749711643440222        3557.7112228762685     
   1.9758345107093838        3548.5942957958828     
   1.9766939655236371        3539.5173765751588     
   1.9775495513301102        3530.4802216074304     
   1.9784012904560075        3521.4825948872776     
   1.9792492051193185        3512.5242712675558     
   1.9800933173118827        3503.6050010303247     
   1.9809336489314648        3494.7245663676722     
   1.9817702216383519        3485.8827323844312     
   1.9826030569691895        3477.0792684048811     
   1.9834321762747225        3468.3139376254740     
   1.9842576007864732        3459.5865387269173     
   1.9850793515345690        3450.8968262202434     
   1.9858974494150057        3442.2445900061985     
   1.9867119151480166        3433.6296028339616     
   1.9875227693598128        3425.0516552995991     
   1.9883300324233797        3416.5105165701239     
   1.9891337246530632        3408.0059834791946     
   1.9899338661778816        3399.5378381605915     
   1.9907304769456393        3391.1058638152153     
   1.9915235768298438        3382.7098549332754     
   1.9923131854832170        3374.3495972964261     
   1.9930993224676321        3366.0248857338070     
   1.9938820071665198        3357.7355194851680     
   1.9946612588535240        3349.4812805851411     
   1.9954370966367416        3341.2619810673013     
   1.9962095395058643        3333.0774032876961     
   1.9969786063027792        3324.9273586603817     
   1.9977443156883836        3316.8116459700368     
   1.9985066863185681        3308.7300645887922     
   1.9992657365478284        3300.6824129519237     
   2.0000214847080073        3292.6685069193163     
   2.0007739489690679        3284.6881530529563     
   2.0015231473615627        3276.7411499584441     
   2.0022690978033406        3268.8273110365849     
   2.0030118180799095        3260.9464498124421     
   2.0037513258423156        3253.0983745059016     
   2.0044876386417769        3245.2829035504174     
   2.0052207738321264        3237.4998447011667     
   2.0059507487518715        3229.7490211394538     
   2.0066775805378700        3222.0302418561264     
   2.0074012861995465        3214.3433355283087     
   2.0081218826918423        3206.6881167407114     
   2.0088393867942651        3199.0644031948405     
   2.0095538151749217        3191.4720238800178     
   2.0102651844407413        3183.9107952164700     
   2.0109735109879519        3176.3805548659229     
   2.0116788111785304        3168.8811082182610     
   2.0123811012119002        3161.4123031469039     
   2.0130803972096576        3153.9739609335415     
   2.0137767151001684        3146.5659036558168     
   2.0144700708558125        3139.1879714874372     
   2.0151604802237912        3131.8399958908535     
   2.0158479588005132        3124.5218084290277     
   2.0165325222069610        3117.2332428973082     
   2.0172141858922692        3109.9741311241737     
   2.0178929651121278        3102.7443198507958     
   2.0185688752132731        3095.5436388764833     
   2.0192419312174716        3088.3719259138106     
   2.0199121482536508        3081.2290230310255     
   2.0205795411284768        3074.1147833300424     
   2.0212441247498378        3067.0290300125712     
   2.0219059138148618        3059.9716156922518     
   2.0225649229550360        3052.9423856995118     
   2.0232211666397562        3045.9411911319735     
   2.0238746593536412        3038.9678609712264     
   2.0245254153725605        3032.0222596618200     
   2.0251734489189235        3025.1042258978582     
   2.0258187741805274        3018.2136130977174     
   2.0264614051427938        3011.3502727299920     
   2.0271013557274382        3004.5140558972030     
   2.0277386398922426        2997.7048185004046     
   2.0283732712629581        2990.9224088766568     
   2.0290052635295361        2984.1666843198923     
   2.0296346303124109        2977.4374980690868     
   2.0302613850644549        2970.7347128643501     
   2.0308855411615232        2964.0581808450866     
   2.0315071119597947        2957.4077659079376     
   2.0321261105921038        2950.7833197864720     
   2.0327425502607608        2944.1847064263952     
   2.0333564439496881        2937.6117911764040     
   2.0339678046150058        2931.0644337896219     
   2.0345766451591190        2924.5424995602675     
   2.0351829783497259        2918.0458487772094     
   2.0357868168781814        2911.5743498825868     
   2.0363881733624738        2905.1278669445201     
   2.0369870603598352        2898.7062651752776     
   2.0375834902588004        2892.3094130865920     
   2.0381774754940478        2885.9371880050739     
   2.0387690283247122        2879.5894494152462     
   2.0393581609643214        2873.2660707250293     
   2.0399448855482976        2866.9669264929394     
   2.0405292141200015        2860.6918792890228     
   2.0411111586486732        2854.4408147921486     
   2.0416907310426264        2848.2135991671844     
   2.0422679431115309        2842.0101119939668     
   2.0428428066036708        2835.8302252753133     
   2.0434153331810476        2829.6738124063404     
   2.0439855344416307        2823.5407539341959     
   2.0445534218749741        2817.4309324615729     
   2.0451190070081582        2811.3442227790742     
   2.0456823011184588        2805.2805012955009     
   2.0462433155201039        2799.2396477352681     
   2.0468020614698079        2793.2215527318290     
   2.0473585501229170        2787.2260907204241     
   2.0479127925328271        2781.2531459661495     
   2.0484647997533640        2775.3025982253121     
   2.0490145827013264        2769.3743372939221     
   2.0495621522701057        2763.4682476409976     
   2.0501075192361027        2757.5842121318451     
   2.0506506943717042        2751.7221173213024     
   2.0511916883221404        2745.8818550570068     
   2.0517305116989730        2740.0633114444618     
   2.0522671750191299        2734.2663668709465     
   2.0528016888074787        2728.4909197188590     
   2.0533340634133963        2722.7368582151921     
   2.0538643092028477        2717.0040719975368     
   2.0543924364368999        2711.2924599640160     
   2.0549184553544944        2705.6019024197112     
   2.0554423761126941        2699.9322926224499     
   2.0559642087530308        2694.2835359209394     
   2.0564839633158316        2688.6555186166138     
   2.0570016497508141        2683.0481332057784     
   2.0575172780040218        2677.4612849623095     
   2.0580308578467523        2671.8948601713041     
   2.0585423991093545        2666.3487547004870     
   2.0590519114870571        2660.8228780014538     
   2.0595594046769059        2655.3171198089281     
   2.0600648882186023        2649.8313760354804     
   2.0605683716780003        2644.3655560437201     
   2.0610698645204528        2638.9195522440223     
   2.0615693761959246        2633.4932654921663     
   2.0620669161013532        2628.0866015727570     
   2.0625624934703146        2622.6994647776864     
   2.0630561175758739        2617.3317443230649     
   2.0635477976699925        2611.9833562701087     
   2.0640375428425757        2606.6542038523157     
   2.0645253621906479        2601.3441867393467     
   2.0650112647392289        2596.0532082171076     
   2.0654952594773150        2590.7811798003568     
   2.0659773553189815        2585.5280050607735     
   2.0664575611356888        2580.2935893956051     
   2.0669358857665903        2575.0778458249351     
   2.0674123379348552        2569.8806778424869     
   2.0678869263693738        2564.7019906119017     
   2.0683596596928790        2559.5416991557390     
   2.0688305465830581        2554.3997100805059     
   2.0692995955440541        2549.2759376995750     
   2.0697668151261523        2544.1702895381782     
   2.0702322137261926        2539.0826755880721     
   2.0706957997655753        2534.0130050030843     
   2.0711575816206649        2528.9612025878937     
   2.0716175675726651        2523.9271728839067     
   2.0720757658679179        2518.9108230261013     
   2.0725321847642024        2513.9120772331157     
   2.0729868323708525        2508.9308535938640     
   2.0734397167902632        2503.9670517224909     
   2.0738908461514778        2499.0206029577657     
   2.0743402284095893        2494.0914132561838     
   2.0747878715324424        2489.1794014102265     
   2.0752337834974663        2484.2844874701059     
   2.0756779720976035        2479.4065854664027     
   2.0761204452404178        2474.5456166782337     
   2.0765612106711511        2469.7014965403655     
   2.0770002761381843        2464.8741492750351     
   2.0774376493191054        2460.0634909314995     
   2.0778733378590042        2455.2694422652212     
   2.0783073494103190        2450.4919227098671     
   2.0787396915160961        2445.7308550770372     
   2.0791703716610321        2440.9861545619169     
   2.0795993973292197        2436.2577596745391     
   2.0800267759710556        2431.5455756213250     
   2.0804525149806454        2426.8495376346341     
   2.0808766216722216        2422.1695583069782     
   2.0812991033302173        2417.5055675985873     
   2.0817199673042772        2412.8574885074877     
   2.0821392207341023        2408.2252480082948     
   2.0825568708805791        2403.6087696944160     
   2.0829729247876694        2399.0079786174947     
   2.0833873895598236        2394.4228037362122     
   2.0838002723474882        2389.8531663085505     
   2.0842115801105265        2385.2989988999716     
   2.0846213197572618        2380.7602276942471     
   2.0850294983526303        2376.2367797168258     
   2.0854361227534834        2371.7285791423687     
   2.0858411997620849        2367.2355589693416     
   2.0862447361892533        2362.7576533497459     
   2.0866467389339101        2358.2947863747154     
   2.0870472146414780        2353.8468842669195     
   2.0874461700848097        2349.4138793359366     
   2.0878436118971457        2344.9957087001153     
   2.0882395466821140        2340.5923018044455     
   2.0886339810528844        2336.2035806827967     
   2.0890269216003667        2331.8294911317025     
   2.0894183747969128        2327.4699540571664     
   2.0898083471831823        2323.1249107678700     
   2.0901968451684896        2318.7942910075340     
   2.0905838751628214        2314.4780292735750     
   2.0909694435544592        2310.1760573608394     
   2.0913535567262271        2305.8883100263724     
   2.0917362208693850        2301.6147233053807     
   2.0921174423663778        2297.3552337148449     
   2.0924972274266760        2293.1097757696266     
   2.0928755822515814        2288.8782793264427     
   2.0932525129601034        2284.6606928141027     
   2.0936280257527695        2280.4569390338725     
   2.0940021267030926        2276.2669643405366     
   2.0943748218883242        2272.0907079157651     
   2.0947461173604003        2267.9281005770140     
   2.0951160190643296        2263.7790828772136     
   2.0954845329878271        2259.6435928705887     
   2.0958516651005517        2255.5215708760029     
   2.0962174212860125        2251.4129528110793     
   2.0965818074189775        2247.3176840280494     
   2.0969448293329669        2243.2356944466392     
   2.0973064928436354        2239.1669361625363     
   2.0976668037112107        2235.1113485852766     
   2.0980257677076062        2231.0688598032807     
   2.0983833905192069        2227.0394224071156     
   2.0987396778466167        2223.0229755879859     
   2.0990946353455722        2219.0194583866592     
   2.0994482686226310        2215.0288167164790     
   2.0998005832798210        2211.0509919787610     
   2.1001515848827101        2207.0859228970216     
   2.1005012789502842        2203.1335608536892     
   2.1008496709926021        2199.1938417203301     
   2.1011967664971256        2195.2667141741572     
   2.1015425708700035        2191.3521195377498     
   2.1018870895774961        2187.4499999657901     
   2.1022303279654531        2183.5603088938587     
   2.1025722914013318        2179.6829831578957     
   2.1029129852207666        2175.8179704427498     
   2.1032524147144076        2171.9652165481216     
   2.1035905851721362        2168.1246683336572     
   2.1039275018291836        2164.2962724352114     
   2.1042631698814316        2160.4799778944775     
   2.1045975945613855        2156.6757232146747     
   2.1049307809881692        2152.8834589943372     
   2.1052627343332939        2149.1031397225634     
   2.1055934596475745        2145.3347020213655     
   2.1059229620731923        2141.5781019111510     
   2.1062512466364001        2137.8332897671398     
   2.1065783183674687        2134.1002053722909     
   2.1069041822702315        2130.3788025602430     
   2.1072288432902346        2126.6690328664013     
   2.1075523064472832        2122.9708375870555     
   2.1078745766313300        2119.2841762769476     
   2.1081956586879724        2115.6089920272584     
   2.1085155575759256        2111.9452395596786     
   2.1088342780695566        2108.2928715087692     
   2.1091518250200849        2104.6518289409355     
   2.1094682032425869        2101.0220687429874     
   2.1097834174623928        2097.4035438275546     
   2.1100974724690214        2093.7962073608655     
   2.1104103730005943        2090.2000044184970     
   2.1107221236926383        2086.6148929578262     
   2.1110327292606743        2083.0408211193480     
   2.1113421943413471        2079.4777467057634     
   2.1116505235654159        2075.9256199445967     
   2.1119577215515735        2072.3843913277524     
   2.1122637928513091        2068.8540150695167     
   2.1125687420203665        2065.3344539549353     
   2.1128725736083567        2061.8256496627496     
   2.1131752921210318        2058.3275665832753     
   2.1134769020467896        2054.8401494195750     
   2.1137774078359817        2051.3633601254787     
   2.1140768139458350        2047.8971499119848     
   2.1143751247826730        2044.4414724429782     
   2.1146723447149891        2040.9962907421507     
   2.1149684781535676        2037.5615555314037     
   2.1152635294559734        2034.1372200388830     
   2.1155575029457450        2030.7232487625681     
   2.1158504029049681        2027.3195892589831     
   2.1161422336012690        2023.9262008244352     
   2.1164329993755193        2020.5430431872962     
   2.1167227044018007        2017.1700643665720     
   2.1170113529316881        2013.8072349637607     
   2.1172989491294922        2010.4545099780655     
   2.1175854972315951        2007.1118368587643     
   2.1178710013487549        2003.7791786379732     
   2.1181554656349775        2000.4564949283442     
   2.1184388941860437        1997.1437515768821     
   2.1187212911420374        1993.8408917830557     
   2.1190026605587700        1990.5478860251712     
   2.1192830064668500        1987.2646911603492     
   2.1195623328876581        1983.9912650607112     
   2.1198406439208806        1980.7275680316020     
   2.1201179434814241        1977.4735550010569     
   2.1203942355688064        1974.2291924692502     
   2.1206695241084375        1970.9944378053578     
   2.1209438130961011        1967.7692501345066     
   2.1212171064440168        1964.5535932697990     
   2.1214894079639346        1961.3474310175341     
   2.1217607216284153        1958.1507097713063     
   2.1220310512345497        1954.9634049460119     
   2.1223004006921240        1951.7854782702414     
   2.1225687737413828        1948.6168809932287     
   2.1228361742266153        1945.4575873288513     
   2.1231026058840978        1942.3075435391636     
   2.1233680725662278        1939.1667250482913     
   2.1236325779559757        1936.0350923594174     
   2.1238961257726228        1932.9126028796904     
   2.1241587197610965        1929.7992232936597     
   2.1244203636482624        1926.6949119931880     
   2.1246810609996616        1923.5996403955478     
   2.1249408155233835        1920.5133645382368     
   2.1251996309103669        1917.4360521797676     
   2.1254575107256461        1914.3676634741391     
   2.1257144585775474        1911.3081666944420     
   2.1259704780147191        1908.2575223899503     
   2.1262255726828250        1905.2156922173360     
   2.1264797461104625        1902.1826464086384     
   2.1267330017831934        1899.1583509818040     
   2.1269853432629557        1896.1427637677082     
   2.1272367740663283        1893.1358584239752     
   2.1274872976187287        1890.1375916507470     
   2.1277369174275584        1887.1479325054472     
   2.1279856369169554        1884.1668442317950     
   2.1282334595028574        1881.1942948362539     
   2.1284803887019992        1878.2302537919379     
   2.1287264277950793        1875.2746792107616     
   2.1289715802339169        1872.3275436394747     
   2.1292158493618945        1869.3888134533299     
   2.1294592384939675        1866.4584474502331     
   2.1297017510914995        1863.5364233226769     
   2.1299433903108658        1860.6226977362985     
   2.1301841596048492        1857.7172484405630     
   2.1304240621606718        1854.8200328790676     
   2.1306631012877788        1851.9310253872286     
   2.1309012802341054        1849.0501867216281     
   2.1311386022412444        1846.1774917317352     
   2.1313750705455363        1843.3129035389286     
   2.1316106883683421        1840.4563939362827     
   2.1318454588517484        1837.6079282657524     
   2.1320793852746540        1834.7674762975857     
   2.1323124706861671        1831.9350069406064     
   2.1325447183395672        1829.1104838373831     
   2.1327761313336340        1826.2938820572047     
   2.1330067127586552        1823.4851681515654     
   2.1332364657496390        1820.6843120433175     
   2.1334653934074836        1817.8912849139715     
   2.1336934988390737        1815.1060500160952     
   2.1339207850037822        1812.3285845803248     
   2.1341472550488025        1809.5588549756294     
   2.1343729120045127        1806.7968282428410     
   2.1345977588210134        1804.0424790792015     
   2.1348217985692259        1801.2957721932855     
   2.1350450342330105        1798.5566885056153     
   2.1352674687737547        1795.8251880183091     
   2.1354891051641016        1793.1012425809784     
   2.1357099463926525        1790.3848257464240     
   2.1359299953169320        1787.6759099736055     
   2.1361492549057992        1784.9744644419764     
   2.1363677280947786        1782.2804617665981     
   2.1365854177442354        1779.5938688966537     
   2.1368023267601837        1776.9146612321181     
   2.1370184580462790        1774.2428125686911     
   2.1372338143454286        1771.5782847782996     
   2.1374483986160455        1768.9210632376421     
   2.1376622136356942        1766.2711132666695     
   2.1378752622623161        1763.6284049328237     
   2.1380875472737513        1760.9929136188318     
   2.1382990714289352        1758.3646141061920     
   2.1385098375902678        1755.7434690260291     
   2.1387198484524315        1753.1294595077190     
   2.1389291068107208        1750.5225627862872     
   2.1391376154041111        1747.9227438573873     
   2.1393453769479454        1745.3299766869789     
   2.1395523941669929        1742.7442375314956     
   2.1397586697689857        1740.1654999096868     
   2.1399642064411570        1737.5937328617076     
   2.1401690068771533        1735.0289127521742     
   2.1403730737077251        1732.4710157729362     
   2.1405764096358895        1729.9200123734495     
   2.1407790173058494        1727.3758762244729     
   2.1409808992939818        1724.8385837569224     
   2.1411820582656254        1722.3081112876871     
   2.1413824968396225        1719.7844259565036     
   2.1415822175899653        1717.2675122735907     
   2.1417812231056574        1714.7573348212268     
   2.1419795159897781        1712.2538754369623     
   2.1421770987394657        1709.7571012898134     
   2.1423739739823069        1707.2669983311537     
   2.1425701441891034        1704.7835327881676     
   2.1427656119593488        1702.3066867242492     
   2.1429603797494217        1699.8364317677149     
   2.1431544500966919        1697.3727413370734     
   2.1433478254481639        1694.9155937218395     
   2.1435405083431500        1692.4649637714797     
   2.1437325012657347        1690.0208258357331     
   2.1439238066140431        1687.5831611072401     
   2.1441144268663517        1685.1519387131857     
   2.1443043644626507        1682.7271405146791     
   2.1444936218312800        1680.3087389557579     
   2.1446822014360634        1677.8967132549999     
   2.1448701056049777        1675.4910374843546     
   2.1450573367940300        1673.0916947515509     
   2.1452438973848453        1670.6986501536776     
   2.1454297897071171        1668.3118922823699     
   2.1456150161646605        1665.9313869464218     
   2.1457995791018822        1663.5571196062156     
   2.1459834809083786        1661.1890631792357     
   2.1461667238425735        1658.8271997279121     
   2.1463493102597591        1656.4715013001558     
   2.1465312424665637        1654.1219501595829     
   2.1467125228012733        1651.7785173274110     
   2.1468931535047542        1649.4411877220318     
   2.1470731369211076        1647.1099312561146     
   2.1472524752905371        1644.7847327964953     
   2.1474311708403446        1642.4655677994929     
   2.1476092258770199        1640.1524159641249     
   2.1477866426381929        1637.8452538714075     
   2.1479634233455496        1635.5440566104639     
   2.1481395702296155        1633.2488116757556     
   2.1483150855109479        1630.9594857921611     
   2.1484899713658319        1628.6760676021815     
   2.1486642300169039        1626.3985258723631     
   2.1488378636515595        1624.1268484354341     
   2.1490108744225789        1621.8610148799080     
   2.1491832645486828        1619.6010013572316     
   2.1493550361390987        1617.3467779716307     
   2.1495261913587957        1615.0983405756172     
   2.1496967323445562        1612.8556503216978     
   2.1498666612353281        1610.6186981652784     
   2.1500359801427225        1608.3874668012045     
   2.1502046911789447        1606.1619281206818     
   2.1503727964532535        1603.9420633124648     
   2.1505402980476362        1601.7278519249983     
   2.1507071980524395        1599.5192769492132     
   2.1508734985670808        1597.3163131875524     
   2.1510392016698630        1595.1189462155917     
   2.1512043093529569        1592.9271535908413     
   2.1513688236723718        1590.7409117985405     
   2.1515327467757355        1588.5602089777249     
   2.1516960805776977        1586.3850169367372     
   2.1518588271203800        1584.2153246246990     
   2.1520209884993631        1582.0511066447555     
   2.1521825666326175        1579.8923457133380     
   2.1523435635411063        1577.7390194217739     
   2.1525039812343532        1575.5911163479936     
   2.1526638216882836        1573.4486124775678     
   2.1528230868871074        1571.3114860578369     
   2.1529817787600374        1569.1797206372466     
   2.1531398992772495        1567.0532987634176     
   2.1532974503725262        1564.9321993352958     
   2.1534544340657034        1562.8164082728097     
   2.1536108521917079        1560.7059035091042     
   2.1537667067056958        1558.6006635487122     
   2.1539219995405254        1556.5006758419074     
   2.1540767325852634        1554.4059172562629     
   2.1542309077320811        1552.3163735288151     
   2.1543845269157775        1550.2320244008115     
   2.1545375919720335        1548.1528493949384     
   2.1546901047790339        1546.0788330864000     
   2.1548420672555668        1544.0099608717558     
   2.1549934811762981        1541.9462103405631     
   2.1551443484937605        1539.8875645112089     
   2.1552946709986776        1537.8340093762595     
   2.1554444505006241        1535.7855186475106     
   2.1555936888917415        1533.7420815589371     
   2.1557423879580235        1531.7036826243939     
   2.1558905494880483        1529.6702961496189     
   2.1560381753577329        1527.6419130389545     
   2.1561852672846515        1525.6185131153156     
   2.1563318271545238        1523.6000758702837     
   2.1564778566792508        1521.5865918715026     
   2.1566233576517799        1519.5780388664205     
   2.1567683318288751        1517.5743988882709     
   2.1569127810046167        1515.5756565283220     
   2.1570567069555899        1513.5817978947866     
   2.1572001113632875        1511.5928012042848     
   2.1573429960044721        1509.6086505886533     
   2.1574853625864598        1507.6293325712857     
   2.1576272128768204        1505.6548303797790     
   2.1577685486017000        1503.6851251463856     
   2.1579093714109696        1501.7202041548501     
   2.1580496830793447        1499.7600454399608     
   2.1581894852588288        1497.8046390061700     
   2.1583287796334103        1495.8539649420795     
   2.1584675679286560        1493.9080086927179     
   2.1586058518204250        1491.9667550069000     
   2.1587436329424285        1490.0301823248747     
   2.1588809129750115        1488.0982840855222     
   2.1590176935725220        1486.1710362385909     
   2.1591539764251864        1484.2484295098702     
   2.1592897631229828        1482.3304414319136     
   2.1594250553026582        1480.4170652781595     
   2.1595598546548986        1478.5082745167733     
   2.1596941627523107        1476.6040645025410     
   2.1598279812161931        1474.7044104595122     
   2.1599613116644680        1472.8093026433314     
   2.1600941557181006        1470.9187267495995     
   2.1602265149445428        1469.0326686273158     
   2.1603583909591024        1467.1511019400825     
   2.1604897853304736        1465.2740261961314     
   2.1606206996596105        1463.4014149596717     
   2.1607511355323918        1461.5332604040993     
   2.1608810944367294        1459.6695478079241     
   2.1610105780228417        1457.8102562449831     
   2.1611395877795121        1455.9553778031805     
   2.1612681252731694        1454.1048936114128     
   2.1613961920585281        1452.2587909800134     
   2.1615237896692956        1450.4170534237148     
   2.1616509196525087        1448.5796682905727     
   2.1617775834591622        1446.7466210703071     
   2.1619037826564815        1444.9178981080747     
   2.1620295187920653        1443.0934817405498     
   2.1621547933274070        1441.2733597493961     
   2.1622796077403490        1439.4575209090569     
   2.1624039635725154        1437.6459458259649     
   2.1625278622756277        1435.8386209069051     
   2.1626513053332022        1434.0355400616368     
   2.1627742942347581        1432.2366785532574     
   2.1628968304370724        1430.4420303202965     
   2.1630189154129535        1428.6515749135372     
   2.1631405506117756        1426.8653037305548     
   2.1632617375003904        1425.0832025362013     
   2.1633824774689496        1423.3052561949467     
   2.1635027720812579        1421.5314535674904     
   2.1636226226606241        1419.7617763054423     
   2.1637420306668234        1417.9962124909362     
   2.1638609974924465        1416.2347521158906     
   2.1639795246349554        1414.4773796570973     
   2.1640976134589067        1412.7240840375800     
   2.1642152653795832        1410.9748461974823     
   2.1643324817550482        1409.2296568474658     
   2.1644492640170361        1407.4885009431380     
   2.1645656136228260        1405.7513718382204     
   2.1646815318495980        1404.0182479975892     
   2.1647970201028266        1402.2891215385569     
   2.1649120797716614        1400.5639777738495     
   2.1650267122830038        1398.8428043417377     
   2.1651409188864061        1397.1255872036193     
   2.1652547010342560        1395.4123128009853     
   2.1653680600237637        1393.7029741229780     
   2.1654809971906714        1391.9975511404343     
   2.1655935139406064        1390.2960355889227     
   2.1657056115990647        1388.5984139328257     
   2.1658172914529050        1386.9046769405829     
   2.1659285548367011        1385.2148033727776     
   2.1660394031193717        1383.5287879650973     
   2.1661498375698192        1381.8466194043717     
   2.1662598595179672        1380.1682802738208     
   2.1663694702272145        1378.4937580245012     
   2.1664786711004309        1376.8230469463269     
   2.1665874633804143        1375.1561302635332     
   2.1666958483248924        1373.4929950206547     
   2.1668038272554737        1371.8336327147358     
   2.1669114014625248        1370.1780303558512     
   2.1670185721812421        1368.5261732531535     
   2.1671253407110980        1366.8780513428542     
   2.1672317083150339        1365.2336506538395     
   2.1673376762338719        1363.5929659328822     
   2.1674432457441277        1361.9559798909368     
   2.1675484181754481        1360.3226760837624     
   2.1676531946024666        1358.6930554998032     
   2.1677575764625918        1357.0670970793544     
   2.1678615648543613        1355.4447917714265     
   2.1679651610165114        1353.8261279309916     
   2.1680683662480202        1352.2110955076007     
   2.1681711817325366        1350.5996791825733     
   2.1682736087076844        1348.9918710157808     
   2.1683756484231105        1347.3876596470261     
   2.1684773019550172        1345.7870327801593     
   2.1685785706395198        1344.1899784291018     
   2.1686794556248863        1342.5964863459160     
   2.1687799581472245        1341.0065464262686     
   2.1688800793513483        1339.4201439858455     
   2.1689798204452937        1337.8372715627622     
   2.1690791826115774        1336.2579175431592     
   2.1691781670236301        1334.6820710103052     
   2.1692767748600081        1333.1097154951747     
   2.1693750073272828        1331.5408486468270     
   2.1694728654779212        1329.9754554230640     
   2.1695703505975072        1328.4135249652491     
   2.1696674637536355        1326.8550456069368     
   2.1697642061786917        1325.3000093418927     
   2.1698605789524477        1323.7484063390298     
   2.1699565832370138        1322.2002248435938     
   2.1700522201935950        1320.6554488225847     
   2.1701474909614324        1319.1140731328410     
   2.1702423966050781        1317.5760862524271     
   2.1703369383474040        1316.0414762571529     
   2.1704311172093274        1314.5102348916660     
   2.1705249343880775        1312.9823537326326     
   2.1706183909725314        1311.4578180057213     
   2.1707114880680156        1309.9366183253660     
   2.1708042267797518        1308.4187450785187     
   2.1708966082095253        1306.9041888601678     
   2.1709886334709187        1305.3929405025615     
   2.1710803036547972        1303.8849824622228     
   2.1711716197895741        1302.3803158832097     
   2.1712625830434722        1300.8789245811538     
   2.1713531944536890        1299.3807961614718     
   2.1714434551100275        1297.8859221486116     
   2.1715333660877785        1296.3942983183383     
   2.1716229284750264        1294.9059076186654     
   2.1717121432635373        1293.4207465936101     
   2.1718010116121582        1291.9387975205364     
   2.1718895344950133        1290.4600572906606     
   2.1719777130493969        1288.9845103068783     
   2.1720655482011071        1287.5121546089745     
   2.1721530411234120        1286.0429755639861     
   2.1722401928014969        1284.5769622630839     
   2.1723270042774794        1283.1141059395873     
   2.1724134765816885        1281.6544002196129     
   2.1724996107594210        1280.1978325117934     
   2.1725854078412090        1278.7443950117240     


==> chapter_1/figures/sigma2_irr.dat <==
  0.35274179560640095       15.572219753650449     
  0.37303156384377045       16.894306526882122     
  0.39255650341408016       18.197223709638049     
  0.41138042225516264       19.479307955118138     
  0.42955844504546181       20.739436063930274     
  0.44719556431892526       21.981466600093032     
  0.46451323709037701       23.221769236255522     
  0.48153033633230846       24.461758119926245     
  0.49824921745466683       25.700604787153051     
  0.51467354797361664       26.937273091803021     
  0.53080803497206264       28.170701617901560     
  0.54665813317320366       29.399871139524667     
  0.56222980529738564       30.623831776734676     
  0.57752933690962660       31.841712807081461     
  0.59256319662381074       33.052724290545363     
  0.60733793176566209       34.256154711287145     
  0.62186009110492779       35.451366715156389     
  0.63613616836678677       36.637792027205030     
  0.65017256111726818       37.814926127263561     
  0.66397554152122340       38.982323004191016     
  0.67755123610213719       40.139590131761018     
  0.69090561200183032       41.286383767704201     
  0.70404446853199720       42.422404590873263     
  0.71697343242347644       43.547393685192326     
  0.72969795597856413       44.661128868183773     
  0.74222331740255820       45.763421333215739     
  0.75455462260821493       46.854112587826556     
  0.76669680835016207       47.933071676110451     
  0.77865464594439671       49.000192637379996     
  0.79043274589461920       50.055392211244843     
  0.80203556257901898       51.098607734985698     
  0.81346739935153656       52.129795237611638     
  0.82473241376390394       53.148927708156016     
  0.83583462282813026       54.155993512426420     
  0.84677790814832243       55.150994952814848     
  0.85756602115601699       56.133946957942833     
  0.86820258808903217       57.104875883276982     
  0.87869111496668517       58.063818424036604     
  0.88903499231476213       59.010820612187537     
  0.89923749980042333       59.945936911847269     
  0.90930181066929494       60.869229383391172     
  0.91923099599158442       61.780766922316730     
  0.92902802879793056       62.680624564953654     
  0.93869578807668652       63.568882856403768     
  0.94823706237894045       64.445627256918954     
  0.95765455359926399       65.310947618336044     
  0.96695088034716603       66.164937692809431     
  0.97612858118742318       67.007694678735433     
  0.98519011794512301       67.839318822798560     
  0.99413787855827374       68.659913033771289     
   1.0029741800404048       69.469582541357809     
   1.0117012711605504       70.268434581481330     
   1.0203213351040343       71.056578103348372     
   1.0288364920187385       71.834123513835621     
   1.0372488012806587       72.601182421631009     
   1.0455602638457249       73.357867422814891     
   1.0537728244497222       74.104291894453482     
   1.0618883736154872       74.840569808631514     
   1.0699087496930557       75.566815560603914     
   1.0778357407325840       76.283143812361928     
   1.0856710863377890       76.989669354825139     
   1.0934164793298349       77.686506967869818     
   1.1010735674538787       78.373771307259275     
   1.1086439549584239       79.051576794913117     
   1.1161292041060935       79.720037519459041     
   1.1235308366138137       80.379267145949555     
   1.1308503350779087       81.029378827570028     
   1.1380891442846413       81.670485153568407     
   1.1452486724735527       82.302698049888008     
   1.1523302925554240       82.926128736353675     
   1.1593353433621452       83.540887675234018     
   1.1662651306531200       84.147084508665174     
   1.1731209282595751       84.744828022380446     
   1.1799039791206700       85.334226103817670     
   1.1866154962511459       85.915385706265326     
   1.1932566637112387       86.488412817465033     
   1.1998286375231457       87.053412430947120     
   1.2063325465296235       87.610488522667410     
   1.2127694932595305       88.159744028398435     
   1.2191405547424068       88.701280824728130     
   1.2254467832418576       89.235199711179760     
   1.2316892070974028       89.761600407085396     
   1.2378688313990356       90.280581534016861     
   1.2439866385755176       90.792240588211257     
   1.2500435892975446       91.296673969385338     
   1.2560406229067413       91.793976945847930     
   1.2619786581500771       92.284243663888560     
   1.2678585937419669       92.767567142263260     
   1.2736813089418995       93.244039272143269     
   1.2794476641256534       93.713750816171284     
   1.2851585013046398       94.176791410901430     
   1.2908146446523956       94.633249568708848     
   1.2964169009871644       95.083212676033895     
   1.3019660603033476       95.526767018626558     
   1.3074628961638508       95.963997756721938     
   1.3129081661937434       96.394988949679785     
   1.3183026125035748       96.819823558513633     
   1.3236469621083287       97.238583452686001     
   1.3289419273353669       97.651349418954752     
   1.3341882062010793       98.058201163436706     
   1.3393864828326543       98.459217337157654     
   1.3445374277791471       98.854475526101965     
   1.3496416983523736       99.244052261900734     
   1.3546999390470960       99.628023047552588     
   1.3597127818075518       100.00646234990712     
   1.3646808463934008       100.37944362414777     
   1.3696047406404044       100.74703932269010     
   1.3744850608002805       101.10932088839492     
   1.3793223917881774       101.46635878428948     
   1.3841173075103486       101.81822249832203     
   1.3888703711330148       102.16498055322218     
   1.3935821353003379       102.50670052159268     
   1.3982531424493867       102.84344903312966     
   1.4028839250130620       103.17529178773651     
   1.4074750056907992       103.50229356770022     
   1.4120268976713708       103.82451824797818     
   1.4165401048540209       104.14202880733968     
   1.4210151220804936       104.45488734153416     
   1.4254524353335714       104.76315506875319     
   1.4298525219666653       105.06689235931930     
   1.4342158508781138       105.36615872058049     
   1.4385428827195859       105.66101282559397     
   1.4428340701029270       105.95151252111744     
   1.4470898577487017       106.23771483713092     
   1.4513106826788986       106.51967599902638     
   1.4554969744072535       106.79745143651314     
   1.4596491551303996       107.07109580722813     
   1.4637676397791088       107.34066297758170     
   1.4678528363311509       107.60620607294084     
   1.4719051458568384       107.86777745781281     
   1.4759249627098960       108.12542875936360     
   1.4799126746929310       108.37921087617742     
   1.4838686631147622       108.62917398679993     
   1.4877933030716610       108.87536756803816     
   1.4916869634770400       109.11784039333014     
   1.4955500071885437       109.35664054778483     
   1.4993827912014690       109.59181544169205     
   1.5031856667198507       109.82341181567739     
   1.5069589793252409       110.05147575549789     
   1.5107030690222794       110.27605269383889     
   1.5144182704531677       110.49718743008248     
   1.5181049129055815       110.71492412956833     
   1.5217633205123018       110.92930634107984     
   1.5253938122830204       111.14037700003259     
   1.5289967022720226       111.34817844226556     
   1.5325722996232998       111.55275240890846     
   1.5361209087430931       111.75414005787468     
   1.5396428292811037       111.95238197487340     
   1.5431383563451391       112.14751817492696     
   1.5466077805050835       112.33958811506159     
   1.5500513879779370       112.52863070684198     
   1.5534694605533452       112.71468431310767     
   1.5568622758821191       112.89778677092750     
   1.5602301074019000       113.07797538827255     
   1.5635732244567657       113.25528695353557     
   1.5668918822648308       113.42975715399473     
   1.5701859669337692       113.60139652423618     
   1.5734555362424700       113.77022112346998     
   1.5767008407988510       113.93626103816564     
   1.5799221329045194       114.09954761198013     
   1.5831196637914500       114.26011261204083     
   1.5862936826247183       114.41798792453216     
   1.5894444362343652       114.57320541029982     
   1.5925721685798773       114.72579678395782     
   1.5956771208056373       114.87579356808523     
   1.5987595311219875       115.02322705554575     
   1.6018196346927775       115.16812826440218     
   1.6048576635950269       115.31052792330615     
   1.6078738469950777       115.45045646669263     
   1.6108684109249807       115.58794400894294     
   1.6138415785098545       115.72302034619690     
   1.6167935698175913       115.85571494330549     
   1.6197246019805911       115.98605692896656     
   1.6226348892585587       116.11407510877979     
   1.6255246429770605       116.23979794383108     
   1.6283940716882874       116.36325356358861     
   1.6312433810360891       116.48446975440503     
   1.6340727739964420       116.60347397569906     
   1.6368824507606956       116.72029334887395     
   1.6396726088425935       116.83495465890671     
   1.6424434431160468       116.94748436688354     
   1.6451951458552865       117.05790860279212     
   1.6479279067542536       117.16625317183133     
   1.6506419129850545       117.27254355353652     
   1.6533373492506149       117.37680491396010     
   1.6560143977804807       117.47906209592874     
   1.6586732384008642       117.57933963147362     
   1.6613140485790772       117.67766174133152     
   1.6639370034394136       117.77405233999724     
   1.6665422758139912       117.86853503731619     
   1.6691300362650474       117.96113314125425     
   1.6717004531815156       118.05186967178305     
   1.6742536926872984       118.14076734141658     
   1.6767899187961595       118.22784858125202     
   1.6793092934148406       118.31313553466931     
   1.6818119763742880       118.39665006622484     
   1.6842981253895677       118.47841375004516     
   1.6867678962423653       118.55844789591954     
   1.6892214426896150       118.63677353643705     
   1.6916589165017533       118.71341143115491     
   1.6940804676112868       118.78838208387280     
   1.6964862439763102       118.86170572667142     
   1.6988763917007483       118.93340233336941     
   1.7012510551545996       119.00349163666952     
   1.7036103767820039       119.07199309849123     
   1.7059544973395711       119.13892594720767     
   1.7082835557593574       119.20430915243128     
   1.7105976893004351       119.26816144948685     
   1.7128970335626363       119.33050133999080     
   1.7151817223652928       119.39134707280061     
   1.7174518880365763       119.45071668601945     
   1.7197076611974007       119.50862797508938     
   1.7219491708489696       119.56509850566546     
   1.7241765445360802       119.62014563447120     
   1.7263899081705774       119.67378648617699     
   1.7285893861856809       119.72603797331091     
   1.7307751015150314       119.77691679371797     
   1.7329471756095298       119.82643943123715     
   1.7351057284858236       119.87462216703500     
   1.7372508787201701       119.92148106970291     
   1.7393827434921971       119.96703200881784     
   1.7415014385679786       120.01129065189986     
   1.7436070784360480       120.05427247806962     
   1.7456997761237931       120.09599275613895     
   1.7477796434208162       120.13646657547081     
   1.7498467908070980       120.17570883541818     
   1.7519013273876631       120.21373423606610     
   1.7539433611319410       120.25055730940268     
   1.7559729987039916       120.28619240178422     
   1.7579903454919561       120.32065366795290     
   1.7599955057502039       120.35395510146192     
   1.7619885825396329       120.38611052037788     
   1.7639696776562641       120.41713355532710     
   1.7659388918422001       120.44703768615165     
   1.7678963246480390       120.47583621545924     
   1.7698420745041883       120.50354228236797     
   1.7717762387196185       120.53016886088248     
   1.7736989135371204       120.55572876982306     
   1.7756101941229907       120.58023466849490     
   1.7775101745483057       120.60369905460551     
   1.7793989478866485       120.62613428090403     
   1.7812766061088008       120.64755253531661     
   1.7831432402543503       120.66796587080552     
   1.7849989402859980       120.68738617960797     
   1.7868437952533960       120.70582522078932     
   1.7886778931377731       120.72329459489953     
   1.7905013210350962       120.73980577201316     
   1.7923141650676466       120.75537007801547     
   1.7941165104052832       120.76999869819457     
   1.7959084412938353       120.78370268055666     
   1.7976900411536061       120.79649295403293     
   1.7994613923860860       120.80838029206514     
   1.8012225766001999       120.81937535556342     
   1.8029736744610014       120.82948866123657     
   1.8047147658177574       120.83873060781752     
   1.8064459296887736       120.84711147207587     
   1.8081672442073313       120.85464139686496     
   1.8098787867050330       120.86133040739428     
   1.8115806337102083       120.86718841113345     
   1.8132728609078457       120.87222518834075     
   1.8149555432175855       120.87645040744864     
   1.8166287547727737       120.87987362066774     
   1.8182925689693394       120.88250426766088     
   1.8199470583741917       120.88435167256027     
   1.8215922948011127       120.88542503906177     
   1.8232283494627954       120.88573348931750     
   1.8248552926031063       120.88528599469629     
   1.8264731939428853       120.88409145866081     
   1.8280821224277650       120.88215865766649     
   1.8296821462496775       120.87949627005939     
   1.8312733329968289       120.87611287203147     
   1.8328557494515667       120.87201693050474     
   1.8344294618643955       120.86721682861929     
   1.8359945356936345       120.86172083195108     
   1.8375510358106155       120.85553712010547     
   1.8390990263880846       120.84867377216527     
   1.8406385709868955       120.84113877456237     
   1.8421697325420632       120.83294001734764     
   1.8436925733305953       120.82408530174898     
   1.8452071550037152       120.81458232991803     
   1.8467135386653599       120.80443872356852     
   1.8482117847324215       120.79366200761898     
   1.8497019531007610       120.78225962474022     
   1.8511841030481602       120.77023893069587     
   1.8526582932558897       120.75760719169607     
   1.8541245818358401       120.74437158664885     
   1.8555830263074913       120.73053921286377     
   1.8570336837357495       120.71611709835709     
   1.8584766105362012       120.70111217659404     
   1.8599118625654298       120.68553129408419     
   1.8613394952218081       120.66938123628336     
   1.8627595633242873       120.65266870127378     
   1.8641721211501803       120.63540030523690     
   1.8655772225012053       120.61758259945485     
   1.8669749206075590       120.59922204448230     
   1.8683652682662402       120.58032504568222     
   1.8697483177199319       120.56089792039334     
   1.8711241206987239       120.54094691395348     
   1.8724927285074979       120.52047820790791     
   1.8738541919490681       120.49949791527048     
   1.8752085612914888       120.47801206262879     
   1.8765558864006344       120.45602662441603     
   1.8778962166263868       120.43354749730294     
   1.8792296009190028       120.41058052088276     
   1.8805560877311769       120.38713146126410     
   1.8818757250458473       120.36320601654548     
   1.8831885604265137       120.33880982252970     
   1.8844946410272976       120.31394845859745     
   1.8857940135006070       120.28862742821339     
   1.8870867241459996       120.26285218577306     
   1.8883728187894298       120.23662811478324     
   1.8896523428299352       120.20996053797403     
   1.8909253412689655       120.18285472018458     
   1.8921918587265207       120.15531587328134     
   1.8934519394004612       120.12734914729849     
   1.8947056270336713       120.09895962134608     
   1.8959529650609168       120.07015233924936     
   1.8971939964614302       120.04093227091312     
   1.8984287638638493       120.01130434041323     
   1.8996573094966611       119.98127341385107     
   1.9008796752034756       119.95084429782493     
   1.9020959025143425       119.92002176340650     
   1.9033060324760569       119.88881049796377     
   1.9045101058783482       119.85721516591754     
   1.9057081631086568       119.82524036866209     
   1.9069002441698846       119.79289064800206     
   1.9080863888016126       119.76017052032022     
   1.9092666362388939       119.72708441129191     
   1.9104410255369115       119.69363673975859     
   1.9116095952894596       119.65983184529809     
   1.9127723838356872       119.62567404082979     
   1.9139294291226427       119.59116757713552     
   1.9150807688133131       119.55631666919534     
   1.9162264402025513       119.52112547627650     
   1.9173664802765409       119.48559811295075     
   1.9185009257157435       119.44973865462337     
   1.9196298128640275       119.41355112574614     
   1.9207531777934257       119.37703951725076     
   1.9218710561867225       119.34020775581807     
   1.9229834835281916       119.30305975253314     
   1.9240904948768487       119.26559934718301     
   1.9251921251125195       119.22783035696227     
   1.9262884087470991       119.18975655895360     
   1.9273793800260812       119.15138167291282     
   1.9284650728871089       119.11270939381616     
   1.9295455209740999       119.07374336306692     
   1.9306207576487455       119.03448718771358     
   1.9316908160652146       118.99494444689169     
   1.9327557290169330       118.95511866624696     
   1.9338155290482166       118.91501334212582     
   1.9348702483923907       118.87463191937918     
   1.9359199191220087       118.83397782836131     
   1.9369645729190785       118.79305443773104     
   1.9380042413103156       118.75186510464329     
   1.9390389554491301       118.71041312203550     
   1.9400687463159105       118.66870176877700     
   1.9410936446394602       118.62673428539067     
   1.9421136808105135       118.58451386781100     
   1.9431288850646566       118.54204368518832     
   1.9441392873518359       118.49932687299695     
   1.9451449173864948       118.45636653236522     
   1.9461458046036000       118.41316572675122     
   1.9471419782303721       118.36972749152831     
   1.9481334672893014       118.32605483048110     
   1.9491203004961930       118.28215070778997     
   1.9501025064079147       118.23801806999658     
   1.9510801132815356       118.19365981477488     
   1.9520531491835322       118.14907882021241     
   1.9530216419591739       118.10427793079708     
   1.9539856192197187       118.05925996116611     
   1.9549451083572955       118.01402769546736     
   1.9559001365475217       117.96858388953278     
   1.9568507307540177       117.92293127022474     
   1.9577969177137795       117.87707252977536     
   1.9587387239305238       117.83101033775426     
   1.9596761757784775       117.78474733709164     
   1.9606092993726534       117.73828614214050     
   1.9615381205408065       117.69162932511171     
   1.9624626651020081       117.64477946300197     
   1.9633829584751916       117.59773906678622     
   1.9642990259766149       117.55051064518818     
   1.9652108927145147       117.50309667511220     
   1.9661185835939308       117.45549960509165     
   1.9670221233481049       117.40772186754822     
   1.9679215365011049       117.35976585827144     
   1.9688168473724561       117.31163395099721     
   1.9697080800743461       117.26332848800762     
   1.9705952586388751       117.21485180711112     
   1.9714784067785265       117.16620619863640     
   1.9723575480937425       117.11739394005599     
   1.9732327059862940       117.06841728097227     
   1.9741039037166526       117.01927845681762     
   1.9749711643440222       116.96997967429193     
   1.9758345107093838       116.92052310890602     
   1.9766939655236371       116.87091092205902     
   1.9775495513301102       116.82114525338027     
   1.9784012904560075       116.77122820980058     
   1.9792492051193185       116.72116189053462     
   1.9800933173118827       116.67094835916153     
   1.9809336489314648       116.62058967597177     
   1.9817702216383519       116.57008786070423     
   1.9826030569691895       116.51944492236659     
   1.9834321762747225       116.46866284180602     
   1.9842576007864732       116.41774359232534     
   1.9850793515345690       116.36668911324182     
   1.9858974494150057       116.31550133000631     
   1.9867119151480166       116.26418214407585     
   1.9875227693598128       116.21273345108199     
   1.9883300324233797       116.16115710254725     
   1.9891337246530632       116.10945495313037     
   1.9899338661778816       116.05762883087080     
   1.9907304769456393       116.00568053491666     
   1.9915235768298438       115.95361186544164     
   1.9923131854832170       115.90142458403487     
   1.9930993224676321       115.84912044874456     
   1.9938820071665198       115.79670118894103     
   1.9946612588535240       115.74416852680071     
   1.9954370966367416       115.69152415590953     
   1.9962095395058643       115.63876976235166     
   1.9969786063027792       115.58590701035313     
   1.9977443156883836       115.53293753399178     
   1.9985066863185681       115.47986298825894     
   1.9992657365478284       115.42668496312059     
   2.0000214847080073       115.37340506419666     
   2.0007739489690679       115.32002487081388     
   2.0015231473615627       115.26654594435183     
   2.0022690978033406       115.21296983514945     
   2.0030118180799095       115.15929807537431     
   2.0037513258423156       115.10553218016446     
   2.0044876386417769       115.05167365663930     
   2.0052207738321264       114.99772397583297     
   2.0059507487518715       114.94368462401006     
   2.0066775805378700       114.88955704908095     
   2.0074012861995465       114.83534268402644     
   2.0081218826918423       114.78104296481234     
   2.0088393867942651       114.72665929735517     
   2.0095538151749217       114.67219307551545     
   2.0102651844407413       114.61764569232055     
   2.0109735109879519       114.56301850233852     
   2.0116788111785304       114.50831286932690     
   2.0123811012119002       114.45353012741357     
   2.0130803972096576       114.39867160795059     
   2.0137767151001684       114.34373860751082     
   2.0144700708558125       114.28873245044225     
   2.0151604802237912       114.23365441677912     
   2.0158479588005132       114.17850576593361     
   2.0165325222069610       114.12328776900067     
   2.0172141858922692       114.06800167397029     
   2.0178929651121278       114.01264870535515     
   2.0185688752132731       113.95723010041907     
   2.0192419312174716       113.90174705432941     
   2.0199121482536508       113.84620077810041     
   2.0205795411284768       113.79059244141405     
   2.0212441247498378       113.73492322766150     
   2.0219059138148618       113.67919429756466     
   2.0225649229550360       113.62340679983168     
   2.0232211666397562       113.56756186949120     
   2.0238746593536412       113.51166063464342     
   2.0245254153725605       113.45570420792870     
   2.0251734489189235       113.39969369244466     
   2.0258187741805274       113.34363018518030     
   2.0264614051427938       113.28751476263498     
   2.0271013557274382       113.23134849176165     
   2.0277386398922426       113.17513244933512     
   2.0283732712629581       113.11886766004153     
   2.0290052635295361       113.06255516946108     
   2.0296346303124109       113.00619600638703     
   2.0302613850644549       112.94979119587587     
   2.0308855411615232       112.89334172806230     
   2.0315071119597947       112.83684861619086     
   2.0321261105921038       112.78031283278123     
   2.0327425502607608       112.72373536203479     
   2.0333564439496881       112.66711716514453     
   2.0339678046150058       112.61045919927011     
   2.0345766451591190       112.55376241383861     
   2.0351829783497259       112.49702774553862     
   2.0357868168781814       112.44025611927709     
   2.0363881733624738       112.38344845472312     
   2.0369870603598352       112.32660566423876     
   2.0375834902588004       112.26972863861344     
   2.0381774754940478       112.21281827766343     
   2.0387690283247122       112.15587545769000     
   2.0393581609643214       112.09890105272746     
   2.0399448855482976       112.04189592789129     
   2.0405292141200015       111.98486093544786     
   2.0411111586486732       111.92779692099801     
   2.0416907310426264       111.87070472583689     
   2.0422679431115309       111.81358517619002     
   2.0428428066036708       111.75643909479389     
   2.0434153331810476       111.69926729285719     
   2.0439855344416307       111.64207057552130     
   2.0445534218749741       111.58484973226503     
   2.0451190070081582       111.52760557063094     
   2.0456823011184588       111.47033884777993     
   2.0462433155201039       111.41305033918182     
   2.0468020614698079       111.35574082014064     
   2.0473585501229170       111.29841104159205     
   2.0479127925328271       111.24106174667936     
   2.0484647997533640       111.18369368865736     
   2.0490145827013264       111.12630759199779     
   2.0495621522701057       111.06890418771587     
   2.0501075192361027       111.01148418710558     
   2.0506506943717042       110.95404830998591     
   2.0511916883221404       110.89659725587978     
   2.0517305116989730       110.83913172117427     
   2.0522671750191299       110.78165239479442     
   2.0528016888074787       110.72415996794051     
   2.0533340634133963       110.66665510710078     
   2.0538643092028477       110.60913848543629     
   2.0543924364368999       110.55161076270942     
   2.0549184553544944       110.49407259876413     
   2.0554423761126941       110.43652464493424     
   2.0559642087530308       110.37896753407436     
   2.0564839633158316       110.32140190631868     
   2.0570016497508141       110.26382838920374     
   2.0575172780040218       110.20624761129886     
   2.0580308578467523       110.14866017920235     
   2.0585423991093545       110.09106671007403     
   2.0590519114870571       110.03346780595193     
   2.0595594046769059       109.97586407088080     
   2.0600648882186023       109.91825608550808     
   2.0605683716780003       109.86064444004306     
   2.0610698645204528       109.80302971160990     
   2.0615693761959246       109.74541247639387     
   2.0620669161013532       109.68779331053072     
   2.0625624934703146       109.63017275896486     
   2.0630561175758739       109.57255138338769     
   2.0635477976699925       109.51492974370359     
   2.0640375428425757       109.45730837638827     
   2.0645253621906479       109.39968782125568     
   2.0650112647392289       109.34206861022803     
   2.0654952594773150       109.28445127680669     
   2.0659773553189815       109.22683633590081     
   2.0664575611356888       109.16922431316981     
   2.0669358857665903       109.11161571903551     
   2.0674123379348552       109.05401105515216     
   2.0678869263693738       108.99641082610837     
   2.0683596596928790       108.93881552006064     
   2.0688305465830581       108.88122564350914     
   2.0692995955440541       108.82364167228734     
   2.0697668151261523       108.76606409627455     
   2.0702322137261926       108.70849338025481     
   2.0706957997655753       108.65092999785981     
   2.0711575816206649       108.59337442253666     
   2.0716175675726651       108.53582710823343     
   2.0720757658679179       108.47828851047450     
   2.0725321847642024       108.42075909217492     
   2.0729868323708525       108.36323929000092     
   2.0734397167902632       108.30572954476487     
   2.0738908461514778       108.24823030791829     
   2.0743402284095893       108.19074200109897     
   2.0747878715324424       108.13326505141747     
   2.0752337834974663       108.07579989754872     
   2.0756779720976035       108.01834693826258     
   2.0761204452404178       107.96090660817286     
   2.0765612106711511       107.90347930998394     
   2.0770002761381843       107.84606545246466     
   2.0774376493191054       107.78866543315668     
   2.0778733378590042       107.73127965094430     
   2.0783073494103190       107.67390850995304     
   2.0787396915160961       107.61655239781385     
   2.0791703716610321       107.55921169080894     
   2.0795993973292197       107.50188677317004     
   2.0800267759710556       107.44457802863626     
   2.0804525149806454       107.38728583273058     
   2.0808766216722216       107.33001054585948     
   2.0812991033302173       107.27275253445866     
   2.0817199673042772       107.21551217009191     
   2.0821392207341023       107.15828980649037     
   2.0825568708805791       107.10108580257030     
   2.0829729247876694       107.04390049829931     
   2.0833873895598236       106.98673424215144     
   2.0838002723474882       106.92958739321244     
   2.0842115801105265       106.87246027375436     
   2.0846213197572618       106.81535321748710     
   2.0850294983526303       106.75826657674197     
   2.0854361227534834       106.70120066751009     
   2.0858411997620849       106.64415581038425     
   2.0862447361892533       106.58713232392824     
   2.0866467389339101       106.53013054905101     
   2.0870472146414780       106.47315077728717     
   2.0874461700848097       106.41619334004112     
   2.0878436118971457       106.35925852871860     
   2.0882395466821140       106.30234665253647     
   2.0886339810528844       106.24545801632478     
   2.0890269216003667       106.18859291864112     
   2.0894183747969128       106.13175164524553     
   2.0898083471831823       106.07493450449749     
   2.0901968451684896       106.01814177336713     
   2.0905838751628214       105.96137373656912     
   2.0909694435544592       105.90463068009716     
   2.0913535567262271       105.84791288875029     
   2.0917362208693850       105.79122062258021     
   2.0921174423663778       105.73455416978355     
   2.0924972274266760       105.67791379807788     
   2.0928755822515814       105.62129976884199     
   2.0932525129601034       105.56471234843026     
   2.0936280257527695       105.50815180069662     
   2.0940021267030926       105.45161838238475     
   2.0943748218883242       105.39511234976347     
   2.0947461173604003       105.33863395695600     
   2.0951160190643296       105.28218344794369     
   2.0954845329878271       105.22576107543505     
   2.0958516651005517       105.16936708258247     
   2.0962174212860125       105.11300171051771     
   2.0965818074189775       105.05666519930729     
   2.0969448293329669       105.00035778327849     
   2.0973064928436354       104.94407969832584     
   2.0976668037112107       104.88783117025180     
   2.0980257677076062       104.83161243561416     
   2.0983833905192069       104.77542371221223     
   2.0987396778466167       104.71926522774406     
   2.0990946353455722       104.66313720338132     
   2.0994482686226310       104.60703985322732     
   2.0998005832798210       104.55097339643243     
   2.1001515848827101       104.49493804655795     
   2.1005012789502842       104.43893401020235     
   2.1008496709926021       104.38296149907409     
   2.1011967664971256       104.32702072151018     
   2.1015425708700035       104.27111187232509     
   2.1018870895774961       104.21523516408926     
   2.1022303279654531       104.15939078746187     
   2.1025722914013318       104.10357894063837     
   2.1029129852207666       104.04779981977167     
   2.1032524147144076       103.99205361502038     
   2.1035905851721362       103.93634052048691     
   2.1039275018291836       103.88066071933315     
   2.1042631698814316       103.82501439162699     
   2.1045975945613855       103.76940173491329     
   2.1049307809881692       103.71382291665998     
   2.1052627343332939       103.65827812076158     
   2.1055934596475745       103.60276752321317     
   2.1059229620731923       103.54729130051358     
   2.1062512466364001       103.49184962300261     
   2.1065783183674687       103.43644266128045     
   2.1069041822702315       103.38107058514403     
   2.1072288432902346       103.32573355257603     
   2.1075523064472832       103.27043174692842     
   2.1078745766313300       103.21516531979596     
   2.1081956586879724       103.15993442116088     
   2.1085155575759256       103.10473922892356     
   2.1088342780695566       103.04957988279511     
   2.1091518250200849       102.99445654339648     
   2.1094682032425869       102.93936937065071     
   2.1097834174623928       102.88431850185877     
   2.1100974724690214       102.82930409582220     
   2.1104103730005943       102.77432630370623     
   2.1107221236926383       102.71938525579475     
   2.1110327292606743       102.66448110564461     
   2.1113421943413471       102.60961399191295     
   2.1116505235654159       102.55478405509439     
   2.1119577215515735       102.49999143647470     
   2.1122637928513091       102.44523626691075     
   2.1125687420203665       102.39051868088121     
   2.1128725736083567       102.33583881451004     
   2.1131752921210318       102.28119679959200     
   2.1134769020467896       102.22659276489496     
   2.1137774078359817       102.17202683546780     
   2.1140768139458350       102.11749914174760     
   2.1143751247826730       102.06300980507284     
   2.1146723447149891       102.00855894414111     
   2.1149684781535676       101.95414668576102     
   2.1152635294559734       101.89977315336692     
   2.1155575029457450       101.84543846189389     
   2.1158504029049681       101.79114272518096     
   2.1161422336012690       101.73688605192829     
   2.1164329993755193       101.68266857257125     
   2.1167227044018007       101.62849038539046     
   2.1170113529316881       101.57435160712838     
   2.1172989491294922       101.52025233921904     
   2.1175854972315951       101.46619269928175     
   2.1178710013487549       101.41217278722733     
   2.1181554656349775       101.35819270673188     
   2.1184388941860437       101.30425256053900     
   2.1187212911420374       101.25035245711138     
   2.1190026605587700       101.19649249342484     
   2.1192830064668500       101.14267276361898     
   2.1195623328876581       101.08889336117316     
   2.1198406439208806       101.03515440039114     
   2.1201179434814241       100.98145596006772     
   2.1203942355688064       100.92779813798516     
   2.1206695241084375       100.87418102056228     
   2.1209438130961011       100.82060471002735     
   2.1212171064440168       100.76706929522670     
   2.1214894079639346       100.71357484674549     
   2.1217607216284153       100.66012147150457     
   2.1220310512345497       100.60670923985462     
   2.1223004006921240       100.55333825243893     
   2.1225687737413828       100.50000857628170     
   2.1228361742266153       100.44672030220039     
   2.1231026058840978       100.39347349813437     
   2.1233680725662278       100.34026826503815     
   2.1236325779559757       100.28710466418475     
   2.1238961257726228       100.23398276998664     
   2.1241587197610965       100.18090266979515     
   2.1244203636482624       100.12786444364764     
   2.1246810609996616       100.07486813937703     
   2.1249408155233835       100.02191384509285     
   2.1251996309103669       99.969001638061457     
   2.1254575107256461       99.916131581556797     
   2.1257144585775474       99.863303739900076     
   2.1259704780147191       99.810518177592385     
   2.1262255726828250       99.757774973987480     
   2.1264797461104625       99.705074190788551     
   2.1267330017831934       99.652415883350571     
   2.1269853432629557       99.599800121492549     
   2.1272367740663283       99.547226975568080     
   2.1274872976187287       99.494696492400877     
   2.1277369174275584       99.442208738480417     
   2.1279856369169554       99.389763770336785     
   2.1282334595028574       99.337361643203437     
   2.1284803887019992       99.285002430636510     
   2.1287264277950793       99.232686168608367     
   2.1289715802339169       99.180412922146331     
   2.1292158493618945       99.128182742800959     
   2.1294592384939675       99.075995675948192     
   2.1297017510914995       99.023851798016892     
   2.1299433903108658       98.971751128997212     
   2.1301841596048492       98.919693745182784     
   2.1304240621606718       98.867679678808827     
   2.1306631012877788       98.815708984168978     
   2.1309012802341054       98.763781707089905     
   2.1311386022412444       98.711897892023671     
   2.1313750705455363       98.660057589620251     
   2.1316106883683421       98.608260846670802     
   2.1318454588517484       98.556507693266553     
   2.1320793852746540       98.504798191292153     
   2.1323124706861671       98.453132363380689     
   2.1325447183395672       98.401510264716080     
   2.1327761313336340       98.349931933113041     
   2.1330067127586552       98.298397399513604     
   2.1332364657496390       98.246906710507531     
   2.1334653934074836       98.195459901395395     
   2.1336934988390737       98.144057014245504     
   2.1339207850037822       98.092698071188238     
   2.1341472550488025       98.041383120252021     
   2.1343729120045127       97.990112195694948     
   2.1345977588210134       97.938885319943310     
   2.1348217985692259       97.887702535882795     
   2.1350450342330105       97.836563874916507     
   2.1352674687737547       97.785469362635169     
   2.1354891051641016       97.734419033694408     
   2.1357099463926525       97.683412922846173     
   2.1359299953169320       97.632451044303608     
   2.1361492549057992       97.581533436802559     
   2.1363677280947786       97.530660129040427     
   2.1365854177442354       97.479831141339972     
   2.1368023267601837       97.429046506689815     
   2.1370184580462790       97.378306248974013     
   2.1372338143454286       97.327610382945821     
   2.1374483986160455       97.276958942058044     
   2.1376622136356942       97.226351949714811     
   2.1378752622623161       97.175789427667041     
   2.1380875472737513       97.125271391988917     
   2.1382990714289352       97.074797865388703     
   2.1385098375902678       97.024368875375004     
   2.1387198484524315       96.973984434842421     
   2.1389291068107208       96.923644565677250     
   2.1391376154041111       96.873349286555879     
   2.1393453769479454       96.823098613156517     
   2.1395523941669929       96.772892563786669     
   2.1397586697689857       96.722731155878662     
   2.1399642064411570       96.672614403080786     
   2.1401690068771533       96.622542321937246     
   2.1403730737077251       96.572514924068003     
   2.1405764096358895       96.522532228923126     
   2.1407790173058494       96.472594248307828     
   2.1409808992939818       96.422700991017905     
   2.1411820582656254       96.372852469959739     
   2.1413824968396225       96.323048702698387     
   2.1415822175899653       96.273289694400091     
   2.1417812231056574       96.223575456386286     
   2.1419795159897781       96.173906007194731     
   2.1421770987394657       96.124281336042202     
   2.1423739739823069       96.074701474640861     
   2.1425701441891034       96.025166412243436     
   2.1427656119593488       95.975676172013621     
   2.1429603797494217       95.926230744808379     
   2.1431544500966919       95.876830153692211     
   2.1433478254481639       95.827474389776413     
   2.1435405083431500       95.778163466123644     
   2.1437325012657347       95.728897390257941     
   2.1439238066140431       95.679676159283801     
   2.1441144268663517       95.630499779626845     
   2.1443043644626507       95.581368256415956     
   2.1444936218312800       95.532281589253714     
   2.1446822014360634       95.483239789474069     
   2.1448701056049777       95.434242842988439     
   2.1450573367940300       95.385290766715741     
   2.1452438973848453       95.336383559256433     
   2.1454297897071171       95.287521208256535     
   2.1456150161646605       95.238703724826294     
   2.1457995791018822       95.189931105396582     
   2.1459834809083786       95.141203357548008     
   2.1461667238425735       95.092520459727936     
   2.1463493102597591       95.043882429063686     
   2.1465312424665637       94.995289248756492     
   2.1467125228012733       94.946740929256336     
   2.1468931535047542       94.898237452683603     
   2.1470731369211076       94.849778832390371     
   2.1472524752905371       94.801365050579776     
   2.1474311708403446       94.752996103884186     
   2.1476092258770199       94.704671990228647     
   2.1477866426381929       94.656392706441451     
   2.1479634233455496       94.608158242198272     
   2.1481395702296155       94.559968593450677     
   2.1483150855109479       94.511823750920868     
   2.1484899713658319       94.463723705698612     
   2.1486642300169039       94.415668460229980     
   2.1488378636515595       94.367657997219794     
   2.1490108744225789       94.319692305214389     
   2.1491832645486828       94.271771390228807     
   2.1493550361390987       94.223895228997833     
   2.1495261913587957       94.176063816365101     
   2.1496967323445562       94.128277141802400     
   2.1498666612353281       94.080535197084885     
   2.1500359801427225       94.032837968391959     
   2.1502046911789447       93.985185444977262     
   2.1503727964532535       93.937577617272169     
   2.1505402980476362       93.890014470517670     
   2.1507071980524395       93.842495994080480     
   2.1508734985670808       93.795022178011550     
   2.1510392016698630       93.747593012601229     
   2.1512043093529569       93.700208471637623     
   2.1513688236723718       93.652868541600768     
   2.1515327467757355       93.605573233238658     
   2.1516960805776977       93.558322504076159     
   2.1518588271203800       93.511116346015612     
   2.1520209884993631       93.463954758119556     
   2.1521825666326175       93.416837708572416     
   2.1523435635411063       93.369765186945827     
   2.1525039812343532       93.322737178550071     
   2.1526638216882836       93.275753668849632     
   2.1528230868871074       93.228814641727112     
   2.1529817787600374       93.181920073795254     
   2.1531398992772495       93.135069949951685     
   2.1532974503725262       93.088264251077007     
   2.1534544340657034       93.041502974188461     
   2.1536108521917079       92.994786080846367     
   2.1537667067056958       92.948113560157864     
   2.1539219995405254       92.901485397298771     
   2.1540767325852634       92.854901568405310     
   2.1542309077320811       92.808362052677793     
   2.1543845269157775       92.761866840047858     
   2.1545375919720335       92.715415900458083     
   2.1546901047790339       92.669009212962649     
   2.1548420672555668       92.622646769439427     
   2.1549934811762981       92.576328529906604     
   2.1551443484937605       92.530054494218746     
   2.1552946709986776       92.483824630550160     
   2.1554444505006241       92.437638911308355     
   2.1555936888917415       92.391497327753129     
   2.1557423879580235       92.345399851369621     
   2.1558905494880483       92.299346451071187     
   2.1560381753577329       92.253337121653843     
   2.1561852672846515       92.207371822559139     
   2.1563318271545238       92.161450549800023     
   2.1564778566792508       92.115573265222949     
   2.1566233576517799       92.069739948621802     
   2.1567683318288751       92.023950573084548     
   2.1569127810046167       91.978205120862910     
   2.1570567069555899       91.932503571217808     
   2.1572001113632875       91.886845888288676     
   2.1573429960044721       91.841232051788381     
   2.1574853625864598       91.795662033764202     
   2.1576272128768204       91.750135815788425     
   2.1577685486017000       91.704653374312969     
   2.1579093714109696       91.659214671050208     
   2.1580496830793447       91.613819693306013     
   2.1581894852588288       91.568468405097192     
   2.1583287796334103       91.523160780004943     
   2.1584675679286560       91.477896799019518     
   2.1586058518204250       91.432676435073759     
   2.1587436329424285       91.387499652947540     
   2.1588809129750115       91.342366429788072     
   2.1590176935725220       91.297276736194405     
   2.1591539764251864       91.252230553738045     
   2.1592897631229828       91.207227842785514     
   2.1594250553026582       91.162268575322472     
   2.1595598546548986       91.117352735599425     
   2.1596941627523107       91.072480284711958     
   2.1598279812161931       91.027651194528346     
   2.1599613116644680       90.982865437846741     
   2.1600941557181006       90.938122989332797     
   2.1602265149445428       90.893423815077867     
   2.1603583909591024       90.848767886391627     
   2.1604897853304736       90.804155172699438     
   2.1606206996596105       90.759585648608507     
   2.1607511355323918       90.715059286593032     
   2.1608810944367294       90.670576040338929     
   2.1610105780228417       90.626135900886197     
   2.1611395877795121       90.581738821405352     
   2.1612681252731694       90.537384776570661     
   2.1613961920585281       90.493073737439985     
   2.1615237896692956       90.448805673232400     
   2.1616509196525087       90.404580556213759     
   2.1617775834591622       90.360398341947359     
   2.1619037826564815       90.316259005595057     
   2.1620295187920653       90.272162529399580     
   2.1621547933274070       90.228108866740442     
   2.1622796077403490       90.184097983278434     
   2.1624039635725154       90.140129859749194     
   2.1625278622756277       90.096204453560560     
   2.1626513053332022       90.052321733441431     
   2.1627742942347581       90.008481670662761     
   2.1628968304370724       89.964684229210206     
   2.1630189154129535       89.920929378740425     
   2.1631405506117756       89.877217084421645     
   2.1632617375003904       89.833547316231886     
   2.1633824774689496       89.789920028710881     
   2.1635027720812579       89.746335216746971     
   2.1636226226606241       89.702792820460388     
   2.1637420306668234       89.659292814219270     
   2.1638609974924465       89.615835158386105     
   2.1639795246349554       89.572419833719493     
   2.1640976134589067       89.529046795667568     
   2.1642152653795832       89.485716016389560     
   2.1643324817550482       89.442427449348102     
   2.1644492640170361       89.399181065735789     
   2.1645656136228260       89.355976848866135     
   2.1646815318495980       89.312814739793097     
   2.1647970201028266       89.269694709975070     
   2.1649120797716614       89.226616724995964     
   2.1650267122830038       89.183580765423002     
   2.1651409188864061       89.140586769728898     
   2.1652547010342560       89.097634725623152     
   2.1653680600237637       89.054724583366735     
   2.1654809971906714       89.011856306603761     
   2.1655935139406064       88.969029870810132     
   2.1657056115990647       88.926245238354724     
   2.1658172914529050       88.883502366106185     
   2.1659285548367011       88.840801217465710     
   2.1660394031193717       88.798141769189485     
   2.1661498375698192       88.755523973142843     
   2.1662598595179672       88.712947796282322     
   2.1663694702272145       88.670413194764933     
   2.1664786711004309       88.627920154027393     
   2.1665874633804143       88.585468624451650     
   2.1666958483248924       88.543058563317729     
   2.1668038272554737       88.500689938233350     
   2.1669114014625248       88.458362720976410     
   2.1670185721812421       88.416076861286115     
   2.1671253407110980       88.373832329116183     
   2.1672317083150339       88.331629086461035     
   2.1673376762338719       88.289467093170501     
   2.1674432457441277       88.247346316280712     
   2.1675484181754481       88.205266726029251     
   2.1676531946024666       88.163228264486165     
   2.1677575764625918       88.121230917825116     
   2.1678615648543613       88.079274631833258     
   2.1679651610165114       88.037359367879006     
   2.1680683662480202       87.995485097799573     
   2.1681711817325366       87.953651784188878     
   2.1682736087076844       87.911859383565627     
   2.1683756484231105       87.870107864966599     
   2.1684773019550172       87.828397174474262     
   2.1685785706395198       87.786727289698902     
   2.1686794556248863       87.745098163888301     
   2.1687799581472245       87.703509770692548     
   2.1688800793513483       87.661962058524367     
   2.1689798204452937       87.620454994210476     
   2.1690791826115774       87.578988538954647     
   2.1691781670236301       87.537562654319956     
   2.1692767748600081       87.496177302690754     
   2.1693750073272828       87.454832447563504     
   2.1694728654779212       87.413528039027725     
   2.1695703505975072       87.372264051118648     
   2.1696674637536355       87.331040438118876     
   2.1697642061786917       87.289857165458386     
   2.1698605789524477       87.248714190061776     
   2.1699565832370138       87.207611475427015     
   2.1700522201935950       87.166548982600773     
   2.1701474909614324       87.125526673081424     
   2.1702423966050781       87.084544501989285     
   2.1703369383474040       87.043602439089184     
   2.1704311172093274       87.002700435048951     
   2.1705249343880775       86.961838458730213     
   2.1706183909725314       86.921016468366759     
   2.1707114880680156       86.880234423844740     
   2.1708042267797518       86.839492284662512     
   2.1708966082095253       86.798790012565064     
   2.1709886334709187       86.758127571033711     
   2.1710803036547972       86.717504915457070     
   2.1711716197895741       86.676922003117724     
   2.1712625830434722       86.636378804756077     
   2.1713531944536890       86.595875270389953     
   2.1714434551100275       86.555411366596203     
   2.1715333660877785       86.514987051702533     
   2.1716229284750264       86.474602288341487     
   2.1717121432635373       86.434257026951173     
   2.1718010116121582       86.393951240025501     
   2.1718895344950133       86.353684879978559     
   2.1719777130493969       86.313457910356362     
   2.1720655482011071       86.273270281626196     
   2.1721530411234120       86.233121967813460     
   2.1722401928014969       86.193012920721443     
   2.1723270042774794       86.152943101220885     
   2.1724134765816885       86.112912468453089     
   2.1724996107594210       86.072920984156596     
   2.1725854078412090       86.032968607121759     


==> chapter_1/figures/sigma2_irr_true.dat <==
  0.35274179560640095       -15.572219753650449     
  0.37303156384377045       -16.894306526882122     
  0.39255650341408016       -18.197223709638049     
  0.41138042225516264       -19.479307955118138     
  0.42955844504546181       -20.739436063930274     
  0.44719556431892526       -21.981466600093032     
  0.46451323709037701       -23.221769236255522     
  0.48153033633230846       -24.461758119926245     
  0.49824921745466683       -25.700604787153051     
  0.51467354797361664       -26.937273091803021     
  0.53080803497206264       -28.170701617901560     
  0.54665813317320366       -29.399871139524667     
  0.56222980529738564       -30.623831776734676     
  0.57752933690962660       -31.841712807081461     
  0.59256319662381074       -33.052724290545363     
  0.60733793176566209       -34.256154711287145     
  0.62186009110492779       -35.451366715156389     
  0.63613616836678677       -36.637792027205030     
  0.65017256111726818       -37.814926127263561     
  0.66397554152122340       -38.982323004191016     
  0.67755123610213719       -40.139590131761018     
  0.69090561200183032       -41.286383767704201     
  0.70404446853199720       -42.422404590873263     
  0.71697343242347644       -43.547393685192326     
  0.72969795597856413       -44.661128868183773     
  0.74222331740255820       -45.763421333215739     
  0.75455462260821493       -46.854112587826556     
  0.76669680835016207       -47.933071676110451     
  0.77865464594439671       -49.000192637379996     
  0.79043274589461920       -50.055392211244843     
  0.80203556257901898       -51.098607734985698     
  0.81346739935153656       -52.129795237611638     
  0.82473241376390394       -53.148927708156016     
  0.83583462282813026       -54.155993512426420     
  0.84677790814832243       -55.150994952814848     
  0.85756602115601699       -56.133946957942833     
  0.86820258808903217       -57.104875883276982     
  0.87869111496668517       -58.063818424036604     
  0.88903499231476213       -59.010820612187537     
  0.89923749980042333       -59.945936911847269     
  0.90930181066929494       -60.869229383391172     
  0.91923099599158442       -61.780766922316730     
  0.92902802879793056       -62.680624564953654     
  0.93869578807668652       -63.568882856403768     
  0.94823706237894045       -64.445627256918954     
  0.95765455359926399       -65.310947618336044     
  0.96695088034716603       -66.164937692809431     
  0.97612858118742318       -67.007694678735433     
  0.98519011794512301       -67.839318822798560     
  0.99413787855827374       -68.659913033771289     
   1.0029741800404048       -69.469582541357809     
   1.0117012711605504       -70.268434581481330     
   1.0203213351040343       -71.056578103348372     
   1.0288364920187385       -71.834123513835621     
   1.0372488012806587       -72.601182421631009     
   1.0455602638457249       -73.357867422814891     
   1.0537728244497222       -74.104291894453482     
   1.0618883736154872       -74.840569808631514     
   1.0699087496930557       -75.566815560603914     
   1.0778357407325840       -76.283143812361928     
   1.0856710863377890       -76.989669354825139     
   1.0934164793298349       -77.686506967869818     
   1.1010735674538787       -78.373771307259275     
   1.1086439549584239       -79.051576794913117     
   1.1161292041060935       -79.720037519459041     
   1.1235308366138137       -80.379267145949555     
   1.1308503350779087       -81.029378827570028     
   1.1380891442846413       -81.670485153568407     
   1.1452486724735527       -82.302698049888008     
   1.1523302925554240       -82.926128736353675     
   1.1593353433621452       -83.540887675234018     
   1.1662651306531200       -84.147084508665174     
   1.1731209282595751       -84.744828022380446     
   1.1799039791206700       -85.334226103817670     
   1.1866154962511459       -85.915385706265326     
   1.1932566637112387       -86.488412817465033     
   1.1998286375231457       -87.053412430947120     
   1.2063325465296235       -87.610488522667410     
   1.2127694932595305       -88.159744028398435     
   1.2191405547424068       -88.701280824728130     
   1.2254467832418576       -89.235199711179760     
   1.2316892070974028       -89.761600407085396     
   1.2378688313990356       -90.280581534016861     
   1.2439866385755176       -90.792240588211257     
   1.2500435892975446       -91.296673969385338     
   1.2560406229067413       -91.793976945847930     
   1.2619786581500771       -92.284243663888560     
   1.2678585937419669       -92.767567142263260     
   1.2736813089418995       -93.244039272143269     
   1.2794476641256534       -93.713750816171284     
   1.2851585013046398       -94.176791410901430     
   1.2908146446523956       -94.633249568708848     
   1.2964169009871644       -95.083212676033895     
   1.3019660603033476       -95.526767018626558     
   1.3074628961638508       -95.963997756721938     
   1.3129081661937434       -96.394988949679785     
   1.3183026125035748       -96.819823558513633     
   1.3236469621083287       -97.238583452686001     
   1.3289419273353669       -97.651349418954752     
   1.3341882062010793       -98.058201163436706     
   1.3393864828326543       -98.459217337157654     
   1.3445374277791471       -98.854475526101965     
   1.3496416983523736       -99.244052261900734     
   1.3546999390470960       -99.628023047552588     
   1.3597127818075518       -100.00646234990712     
   1.3646808463934008       -100.37944362414777     
   1.3696047406404044       -100.74703932269010     
   1.3744850608002805       -101.10932088839492     
   1.3793223917881774       -101.46635878428948     
   1.3841173075103486       -101.81822249832203     
   1.3888703711330148       -102.16498055322218     
   1.3935821353003379       -102.50670052159268     
   1.3982531424493867       -102.84344903312966     
   1.4028839250130620       -103.17529178773651     
   1.4074750056907992       -103.50229356770022     
   1.4120268976713708       -103.82451824797818     
   1.4165401048540209       -104.14202880733968     
   1.4210151220804936       -104.45488734153416     
   1.4254524353335714       -104.76315506875319     
   1.4298525219666653       -105.06689235931930     
   1.4342158508781138       -105.36615872058049     
   1.4385428827195859       -105.66101282559397     
   1.4428340701029270       -105.95151252111744     
   1.4470898577487017       -106.23771483713092     
   1.4513106826788986       -106.51967599902638     
   1.4554969744072535       -106.79745143651314     
   1.4596491551303996       -107.07109580722813     
   1.4637676397791088       -107.34066297758170     
   1.4678528363311509       -107.60620607294084     
   1.4719051458568384       -107.86777745781281     
   1.4759249627098960       -108.12542875936360     
   1.4799126746929310       -108.37921087617742     
   1.4838686631147622       -108.62917398679993     
   1.4877933030716610       -108.87536756803816     
   1.4916869634770400       -109.11784039333014     
   1.4955500071885437       -109.35664054778483     
   1.4993827912014690       -109.59181544169205     
   1.5031856667198507       -109.82341181567739     
   1.5069589793252409       -110.05147575549789     
   1.5107030690222794       -110.27605269383889     
   1.5144182704531677       -110.49718743008248     
   1.5181049129055815       -110.71492412956833     
   1.5217633205123018       -110.92930634107984     
   1.5253938122830204       -111.14037700003259     
   1.5289967022720226       -111.34817844226556     
   1.5325722996232998       -111.55275240890846     
   1.5361209087430931       -111.75414005787468     
   1.5396428292811037       -111.95238197487340     
   1.5431383563451391       -112.14751817492696     
   1.5466077805050835       -112.33958811506159     
   1.5500513879779370       -112.52863070684198     
   1.5534694605533452       -112.71468431310767     
   1.5568622758821191       -112.89778677092750     
   1.5602301074019000       -113.07797538827255     
   1.5635732244567657       -113.25528695353557     
   1.5668918822648308       -113.42975715399473     
   1.5701859669337692       -113.60139652423618     
   1.5734555362424700       -113.77022112346998     
   1.5767008407988510       -113.93626103816564     
   1.5799221329045194       -114.09954761198013     
   1.5831196637914500       -114.26011261204083     
   1.5862936826247183       -114.41798792453216     
   1.5894444362343652       -114.57320541029982     
   1.5925721685798773       -114.72579678395782     
   1.5956771208056373       -114.87579356808523     
   1.5987595311219875       -115.02322705554575     
   1.6018196346927775       -115.16812826440218     
   1.6048576635950269       -115.31052792330615     
   1.6078738469950777       -115.45045646669263     
   1.6108684109249807       -115.58794400894294     
   1.6138415785098545       -115.72302034619690     
   1.6167935698175913       -115.85571494330549     
   1.6197246019805911       -115.98605692896656     
   1.6226348892585587       -116.11407510877979     
   1.6255246429770605       -116.23979794383108     
   1.6283940716882874       -116.36325356358861     
   1.6312433810360891       -116.48446975440503     
   1.6340727739964420       -116.60347397569906     
   1.6368824507606956       -116.72029334887395     
   1.6396726088425935       -116.83495465890671     
   1.6424434431160468       -116.94748436688354     
   1.6451951458552865       -117.05790860279212     
   1.6479279067542536       -117.16625317183133     
   1.6506419129850545       -117.27254355353652     
   1.6533373492506149       -117.37680491396010     
   1.6560143977804807       -117.47906209592874     
   1.6586732384008642       -117.57933963147362     
   1.6613140485790772       -117.67766174133152     
   1.6639370034394136       -117.77405233999724     
   1.6665422758139912       -117.86853503731619     
   1.6691300362650474       -117.96113314125425     
   1.6717004531815156       -118.05186967178305     
   1.6742536926872984       -118.14076734141658     
   1.6767899187961595       -118.22784858125202     
   1.6793092934148406       -118.31313553466931     
   1.6818119763742880       -118.39665006622484     
   1.6842981253895677       -118.47841375004516     
   1.6867678962423653       -118.55844789591954     
   1.6892214426896150       -118.63677353643705     
   1.6916589165017533       -118.71341143115491     
   1.6940804676112868       -118.78838208387280     
   1.6964862439763102       -118.86170572667142     
   1.6988763917007483       -118.93340233336941     
   1.7012510551545996       -119.00349163666952     
   1.7036103767820039       -119.07199309849123     
   1.7059544973395711       -119.13892594720767     
   1.7082835557593574       -119.20430915243128     
   1.7105976893004351       -119.26816144948685     
   1.7128970335626363       -119.33050133999080     
   1.7151817223652928       -119.39134707280061     
   1.7174518880365763       -119.45071668601945     
   1.7197076611974007       -119.50862797508938     
   1.7219491708489696       -119.56509850566546     
   1.7241765445360802       -119.62014563447120     
   1.7263899081705774       -119.67378648617699     
   1.7285893861856809       -119.72603797331091     
   1.7307751015150314       -119.77691679371797     
   1.7329471756095298       -119.82643943123715     
   1.7351057284858236       -119.87462216703500     
   1.7372508787201701       -119.92148106970291     
   1.7393827434921971       -119.96703200881784     
   1.7415014385679786       -120.01129065189986     
   1.7436070784360480       -120.05427247806962     
   1.7456997761237931       -120.09599275613895     
   1.7477796434208162       -120.13646657547081     
   1.7498467908070980       -120.17570883541818     
   1.7519013273876631       -120.21373423606610     
   1.7539433611319410       -120.25055730940268     
   1.7559729987039916       -120.28619240178422     
   1.7579903454919561       -120.32065366795290     
   1.7599955057502039       -120.35395510146192     
   1.7619885825396329       -120.38611052037788     
   1.7639696776562641       -120.41713355532710     
   1.7659388918422001       -120.44703768615165     
   1.7678963246480390       -120.47583621545924     
   1.7698420745041883       -120.50354228236797     
   1.7717762387196185       -120.53016886088248     
   1.7736989135371204       -120.55572876982306     
   1.7756101941229907       -120.58023466849490     
   1.7775101745483057       -120.60369905460551     
   1.7793989478866485       -120.62613428090403     
   1.7812766061088008       -120.64755253531661     
   1.7831432402543503       -120.66796587080552     
   1.7849989402859980       -120.68738617960797     
   1.7868437952533960       -120.70582522078932     
   1.7886778931377731       -120.72329459489953     
   1.7905013210350962       -120.73980577201316     
   1.7923141650676466       -120.75537007801547     
   1.7941165104052832       -120.76999869819457     
   1.7959084412938353       -120.78370268055666     
   1.7976900411536061       -120.79649295403293     
   1.7994613923860860       -120.80838029206514     
   1.8012225766001999       -120.81937535556342     
   1.8029736744610014       -120.82948866123657     
   1.8047147658177574       -120.83873060781752     
   1.8064459296887736       -120.84711147207587     
   1.8081672442073313       -120.85464139686496     
   1.8098787867050330       -120.86133040739428     
   1.8115806337102083       -120.86718841113345     
   1.8132728609078457       -120.87222518834075     
   1.8149555432175855       -120.87645040744864     
   1.8166287547727737       -120.87987362066774     
   1.8182925689693394       -120.88250426766088     
   1.8199470583741917       -120.88435167256027     
   1.8215922948011127       -120.88542503906177     
   1.8232283494627954       -120.88573348931750     
   1.8248552926031063       -120.88528599469629     
   1.8264731939428853       -120.88409145866081     
   1.8280821224277650       -120.88215865766649     
   1.8296821462496775       -120.87949627005939     
   1.8312733329968289       -120.87611287203147     
   1.8328557494515667       -120.87201693050474     
   1.8344294618643955       -120.86721682861929     
   1.8359945356936345       -120.86172083195108     
   1.8375510358106155       -120.85553712010547     
   1.8390990263880846       -120.84867377216527     
   1.8406385709868955       -120.84113877456237     
   1.8421697325420632       -120.83294001734764     
   1.8436925733305953       -120.82408530174898     
   1.8452071550037152       -120.81458232991803     
   1.8467135386653599       -120.80443872356852     
   1.8482117847324215       -120.79366200761898     
   1.8497019531007610       -120.78225962474022     
   1.8511841030481602       -120.77023893069587     
   1.8526582932558897       -120.75760719169607     
   1.8541245818358401       -120.74437158664885     
   1.8555830263074913       -120.73053921286377     
   1.8570336837357495       -120.71611709835709     
   1.8584766105362012       -120.70111217659404     
   1.8599118625654298       -120.68553129408419     
   1.8613394952218081       -120.66938123628336     
   1.8627595633242873       -120.65266870127378     
   1.8641721211501803       -120.63540030523690     
   1.8655772225012053       -120.61758259945485     
   1.8669749206075590       -120.59922204448230     
   1.8683652682662402       -120.58032504568222     
   1.8697483177199319       -120.56089792039334     
   1.8711241206987239       -120.54094691395348     
   1.8724927285074979       -120.52047820790791     
   1.8738541919490681       -120.49949791527048     
   1.8752085612914888       -120.47801206262879     
   1.8765558864006344       -120.45602662441603     
   1.8778962166263868       -120.43354749730294     
   1.8792296009190028       -120.41058052088276     
   1.8805560877311769       -120.38713146126410     
   1.8818757250458473       -120.36320601654548     
   1.8831885604265137       -120.33880982252970     
   1.8844946410272976       -120.31394845859745     
   1.8857940135006070       -120.28862742821339     
   1.8870867241459996       -120.26285218577306     
   1.8883728187894298       -120.23662811478324     
   1.8896523428299352       -120.20996053797403     
   1.8909253412689655       -120.18285472018458     
   1.8921918587265207       -120.15531587328134     
   1.8934519394004612       -120.12734914729849     
   1.8947056270336713       -120.09895962134608     
   1.8959529650609168       -120.07015233924936     
   1.8971939964614302       -120.04093227091312     
   1.8984287638638493       -120.01130434041323     
   1.8996573094966611       -119.98127341385107     
   1.9008796752034756       -119.95084429782493     
   1.9020959025143425       -119.92002176340650     
   1.9033060324760569       -119.88881049796377     
   1.9045101058783482       -119.85721516591754     
   1.9057081631086568       -119.82524036866209     
   1.9069002441698846       -119.79289064800206     
   1.9080863888016126       -119.76017052032022     
   1.9092666362388939       -119.72708441129191     
   1.9104410255369115       -119.69363673975859     
   1.9116095952894596       -119.65983184529809     
   1.9127723838356872       -119.62567404082979     
   1.9139294291226427       -119.59116757713552     
   1.9150807688133131       -119.55631666919534     
   1.9162264402025513       -119.52112547627650     
   1.9173664802765409       -119.48559811295075     
   1.9185009257157435       -119.44973865462337     
   1.9196298128640275       -119.41355112574614     
   1.9207531777934257       -119.37703951725076     
   1.9218710561867225       -119.34020775581807     
   1.9229834835281916       -119.30305975253314     
   1.9240904948768487       -119.26559934718301     
   1.9251921251125195       -119.22783035696227     
   1.9262884087470991       -119.18975655895360     
   1.9273793800260812       -119.15138167291282     
   1.9284650728871089       -119.11270939381616     
   1.9295455209740999       -119.07374336306692     
   1.9306207576487455       -119.03448718771358     
   1.9316908160652146       -118.99494444689169     
   1.9327557290169330       -118.95511866624696     
   1.9338155290482166       -118.91501334212582     
   1.9348702483923907       -118.87463191937918     
   1.9359199191220087       -118.83397782836131     
   1.9369645729190785       -118.79305443773104     
   1.9380042413103156       -118.75186510464329     
   1.9390389554491301       -118.71041312203550     
   1.9400687463159105       -118.66870176877700     
   1.9410936446394602       -118.62673428539067     
   1.9421136808105135       -118.58451386781100     
   1.9431288850646566       -118.54204368518832     
   1.9441392873518359       -118.49932687299695     
   1.9451449173864948       -118.45636653236522     
   1.9461458046036000       -118.41316572675122     
   1.9471419782303721       -118.36972749152831     
   1.9481334672893014       -118.32605483048110     
   1.9491203004961930       -118.28215070778997     
   1.9501025064079147       -118.23801806999658     
   1.9510801132815356       -118.19365981477488     
   1.9520531491835322       -118.14907882021241     
   1.9530216419591739       -118.10427793079708     
   1.9539856192197187       -118.05925996116611     
   1.9549451083572955       -118.01402769546736     
   1.9559001365475217       -117.96858388953278     
   1.9568507307540177       -117.92293127022474     
   1.9577969177137795       -117.87707252977536     
   1.9587387239305238       -117.83101033775426     
   1.9596761757784775       -117.78474733709164     
   1.9606092993726534       -117.73828614214050     
   1.9615381205408065       -117.69162932511171     
   1.9624626651020081       -117.64477946300197     
   1.9633829584751916       -117.59773906678622     
   1.9642990259766149       -117.55051064518818     
   1.9652108927145147       -117.50309667511220     
   1.9661185835939308       -117.45549960509165     
   1.9670221233481049       -117.40772186754822     
   1.9679215365011049       -117.35976585827144     
   1.9688168473724561       -117.31163395099721     
   1.9697080800743461       -117.26332848800762     
   1.9705952586388751       -117.21485180711112     
   1.9714784067785265       -117.16620619863640     
   1.9723575480937425       -117.11739394005599     
   1.9732327059862940       -117.06841728097227     
   1.9741039037166526       -117.01927845681762     
   1.9749711643440222       -116.96997967429193     
   1.9758345107093838       -116.92052310890602     
   1.9766939655236371       -116.87091092205902     
   1.9775495513301102       -116.82114525338027     
   1.9784012904560075       -116.77122820980058     
   1.9792492051193185       -116.72116189053462     
   1.9800933173118827       -116.67094835916153     
   1.9809336489314648       -116.62058967597177     
   1.9817702216383519       -116.57008786070423     
   1.9826030569691895       -116.51944492236659     
   1.9834321762747225       -116.46866284180602     
   1.9842576007864732       -116.41774359232534     
   1.9850793515345690       -116.36668911324182     
   1.9858974494150057       -116.31550133000631     
   1.9867119151480166       -116.26418214407585     
   1.9875227693598128       -116.21273345108199     
   1.9883300324233797       -116.16115710254725     
   1.9891337246530632       -116.10945495313037     
   1.9899338661778816       -116.05762883087080     
   1.9907304769456393       -116.00568053491666     
   1.9915235768298438       -115.95361186544164     
   1.9923131854832170       -115.90142458403487     
   1.9930993224676321       -115.84912044874456     
   1.9938820071665198       -115.79670118894103     
   1.9946612588535240       -115.74416852680071     
   1.9954370966367416       -115.69152415590953     
   1.9962095395058643       -115.63876976235166     
   1.9969786063027792       -115.58590701035313     
   1.9977443156883836       -115.53293753399178     
   1.9985066863185681       -115.47986298825894     
   1.9992657365478284       -115.42668496312059     
   2.0000214847080073       -115.37340506419666     
   2.0007739489690679       -115.32002487081388     
   2.0015231473615627       -115.26654594435183     
   2.0022690978033406       -115.21296983514945     
   2.0030118180799095       -115.15929807537431     
   2.0037513258423156       -115.10553218016446     
   2.0044876386417769       -115.05167365663930     
   2.0052207738321264       -114.99772397583297     
   2.0059507487518715       -114.94368462401006     
   2.0066775805378700       -114.88955704908095     
   2.0074012861995465       -114.83534268402644     
   2.0081218826918423       -114.78104296481234     
   2.0088393867942651       -114.72665929735517     
   2.0095538151749217       -114.67219307551545     
   2.0102651844407413       -114.61764569232055     
   2.0109735109879519       -114.56301850233852     
   2.0116788111785304       -114.50831286932690     
   2.0123811012119002       -114.45353012741357     
   2.0130803972096576       -114.39867160795059     
   2.0137767151001684       -114.34373860751082     
   2.0144700708558125       -114.28873245044225     
   2.0151604802237912       -114.23365441677912     
   2.0158479588005132       -114.17850576593361     
   2.0165325222069610       -114.12328776900067     
   2.0172141858922692       -114.06800167397029     
   2.0178929651121278       -114.01264870535515     
   2.0185688752132731       -113.95723010041907     
   2.0192419312174716       -113.90174705432941     
   2.0199121482536508       -113.84620077810041     
   2.0205795411284768       -113.79059244141405     
   2.0212441247498378       -113.73492322766150     
   2.0219059138148618       -113.67919429756466     
   2.0225649229550360       -113.62340679983168     
   2.0232211666397562       -113.56756186949120     
   2.0238746593536412       -113.51166063464342     
   2.0245254153725605       -113.45570420792870     
   2.0251734489189235       -113.39969369244466     
   2.0258187741805274       -113.34363018518030     
   2.0264614051427938       -113.28751476263498     
   2.0271013557274382       -113.23134849176165     
   2.0277386398922426       -113.17513244933512     
   2.0283732712629581       -113.11886766004153     
   2.0290052635295361       -113.06255516946108     
   2.0296346303124109       -113.00619600638703     
   2.0302613850644549       -112.94979119587587     
   2.0308855411615232       -112.89334172806230     
   2.0315071119597947       -112.83684861619086     
   2.0321261105921038       -112.78031283278123     
   2.0327425502607608       -112.72373536203479     
   2.0333564439496881       -112.66711716514453     
   2.0339678046150058       -112.61045919927011     
   2.0345766451591190       -112.55376241383861     
   2.0351829783497259       -112.49702774553862     
   2.0357868168781814       -112.44025611927709     
   2.0363881733624738       -112.38344845472312     
   2.0369870603598352       -112.32660566423876     
   2.0375834902588004       -112.26972863861344     
   2.0381774754940478       -112.21281827766343     
   2.0387690283247122       -112.15587545769000     
   2.0393581609643214       -112.09890105272746     
   2.0399448855482976       -112.04189592789129     
   2.0405292141200015       -111.98486093544786     
   2.0411111586486732       -111.92779692099801     
   2.0416907310426264       -111.87070472583689     
   2.0422679431115309       -111.81358517619002     
   2.0428428066036708       -111.75643909479389     
   2.0434153331810476       -111.69926729285719     
   2.0439855344416307       -111.64207057552130     
   2.0445534218749741       -111.58484973226503     
   2.0451190070081582       -111.52760557063094     
   2.0456823011184588       -111.47033884777993     
   2.0462433155201039       -111.41305033918182     
   2.0468020614698079       -111.35574082014064     
   2.0473585501229170       -111.29841104159205     
   2.0479127925328271       -111.24106174667936     
   2.0484647997533640       -111.18369368865736     
   2.0490145827013264       -111.12630759199779     
   2.0495621522701057       -111.06890418771587     
   2.0501075192361027       -111.01148418710558     
   2.0506506943717042       -110.95404830998591     
   2.0511916883221404       -110.89659725587978     
   2.0517305116989730       -110.83913172117427     
   2.0522671750191299       -110.78165239479442     
   2.0528016888074787       -110.72415996794051     
   2.0533340634133963       -110.66665510710078     
   2.0538643092028477       -110.60913848543629     
   2.0543924364368999       -110.55161076270942     
   2.0549184553544944       -110.49407259876413     
   2.0554423761126941       -110.43652464493424     
   2.0559642087530308       -110.37896753407436     
   2.0564839633158316       -110.32140190631868     
   2.0570016497508141       -110.26382838920374     
   2.0575172780040218       -110.20624761129886     
   2.0580308578467523       -110.14866017920235     
   2.0585423991093545       -110.09106671007403     
   2.0590519114870571       -110.03346780595193     
   2.0595594046769059       -109.97586407088080     
   2.0600648882186023       -109.91825608550808     
   2.0605683716780003       -109.86064444004306     
   2.0610698645204528       -109.80302971160990     
   2.0615693761959246       -109.74541247639387     
   2.0620669161013532       -109.68779331053072     
   2.0625624934703146       -109.63017275896486     
   2.0630561175758739       -109.57255138338769     
   2.0635477976699925       -109.51492974370359     
   2.0640375428425757       -109.45730837638827     
   2.0645253621906479       -109.39968782125568     
   2.0650112647392289       -109.34206861022803     
   2.0654952594773150       -109.28445127680669     
   2.0659773553189815       -109.22683633590081     
   2.0664575611356888       -109.16922431316981     
   2.0669358857665903       -109.11161571903551     
   2.0674123379348552       -109.05401105515216     
   2.0678869263693738       -108.99641082610837     
   2.0683596596928790       -108.93881552006064     
   2.0688305465830581       -108.88122564350914     
   2.0692995955440541       -108.82364167228734     
   2.0697668151261523       -108.76606409627455     
   2.0702322137261926       -108.70849338025481     
   2.0706957997655753       -108.65092999785981     
   2.0711575816206649       -108.59337442253666     
   2.0716175675726651       -108.53582710823343     
   2.0720757658679179       -108.47828851047450     
   2.0725321847642024       -108.42075909217492     
   2.0729868323708525       -108.36323929000092     
   2.0734397167902632       -108.30572954476487     
   2.0738908461514778       -108.24823030791829     
   2.0743402284095893       -108.19074200109897     
   2.0747878715324424       -108.13326505141747     
   2.0752337834974663       -108.07579989754872     
   2.0756779720976035       -108.01834693826258     
   2.0761204452404178       -107.96090660817286     
   2.0765612106711511       -107.90347930998394     
   2.0770002761381843       -107.84606545246466     
   2.0774376493191054       -107.78866543315668     
   2.0778733378590042       -107.73127965094430     
   2.0783073494103190       -107.67390850995304     
   2.0787396915160961       -107.61655239781385     
   2.0791703716610321       -107.55921169080894     
   2.0795993973292197       -107.50188677317004     
   2.0800267759710556       -107.44457802863626     
   2.0804525149806454       -107.38728583273058     
   2.0808766216722216       -107.33001054585948     
   2.0812991033302173       -107.27275253445866     
   2.0817199673042772       -107.21551217009191     
   2.0821392207341023       -107.15828980649037     
   2.0825568708805791       -107.10108580257030     
   2.0829729247876694       -107.04390049829931     
   2.0833873895598236       -106.98673424215144     
   2.0838002723474882       -106.92958739321244     
   2.0842115801105265       -106.87246027375436     
   2.0846213197572618       -106.81535321748710     
   2.0850294983526303       -106.75826657674197     
   2.0854361227534834       -106.70120066751009     
   2.0858411997620849       -106.64415581038425     
   2.0862447361892533       -106.58713232392824     
   2.0866467389339101       -106.53013054905101     
   2.0870472146414780       -106.47315077728717     
   2.0874461700848097       -106.41619334004112     
   2.0878436118971457       -106.35925852871860     
   2.0882395466821140       -106.30234665253647     
   2.0886339810528844       -106.24545801632478     
   2.0890269216003667       -106.18859291864112     
   2.0894183747969128       -106.13175164524553     
   2.0898083471831823       -106.07493450449749     
   2.0901968451684896       -106.01814177336713     
   2.0905838751628214       -105.96137373656912     
   2.0909694435544592       -105.90463068009716     
   2.0913535567262271       -105.84791288875029     
   2.0917362208693850       -105.79122062258021     
   2.0921174423663778       -105.73455416978355     
   2.0924972274266760       -105.67791379807788     
   2.0928755822515814       -105.62129976884199     
   2.0932525129601034       -105.56471234843026     
   2.0936280257527695       -105.50815180069662     
   2.0940021267030926       -105.45161838238475     
   2.0943748218883242       -105.39511234976347     
   2.0947461173604003       -105.33863395695600     
   2.0951160190643296       -105.28218344794369     
   2.0954845329878271       -105.22576107543505     
   2.0958516651005517       -105.16936708258247     
   2.0962174212860125       -105.11300171051771     
   2.0965818074189775       -105.05666519930729     
   2.0969448293329669       -105.00035778327849     
   2.0973064928436354       -104.94407969832584     
   2.0976668037112107       -104.88783117025180     
   2.0980257677076062       -104.83161243561416     
   2.0983833905192069       -104.77542371221223     
   2.0987396778466167       -104.71926522774406     
   2.0990946353455722       -104.66313720338132     
   2.0994482686226310       -104.60703985322732     
   2.0998005832798210       -104.55097339643243     
   2.1001515848827101       -104.49493804655795     
   2.1005012789502842       -104.43893401020235     
   2.1008496709926021       -104.38296149907409     
   2.1011967664971256       -104.32702072151018     
   2.1015425708700035       -104.27111187232509     
   2.1018870895774961       -104.21523516408926     
   2.1022303279654531       -104.15939078746187     
   2.1025722914013318       -104.10357894063837     
   2.1029129852207666       -104.04779981977167     
   2.1032524147144076       -103.99205361502038     
   2.1035905851721362       -103.93634052048691     
   2.1039275018291836       -103.88066071933315     
   2.1042631698814316       -103.82501439162699     
   2.1045975945613855       -103.76940173491329     
   2.1049307809881692       -103.71382291665998     
   2.1052627343332939       -103.65827812076158     
   2.1055934596475745       -103.60276752321317     
   2.1059229620731923       -103.54729130051358     
   2.1062512466364001       -103.49184962300261     
   2.1065783183674687       -103.43644266128045     
   2.1069041822702315       -103.38107058514403     
   2.1072288432902346       -103.32573355257603     
   2.1075523064472832       -103.27043174692842     
   2.1078745766313300       -103.21516531979596     
   2.1081956586879724       -103.15993442116088     
   2.1085155575759256       -103.10473922892356     
   2.1088342780695566       -103.04957988279511     
   2.1091518250200849       -102.99445654339648     
   2.1094682032425869       -102.93936937065071     
   2.1097834174623928       -102.88431850185877     
   2.1100974724690214       -102.82930409582220     
   2.1104103730005943       -102.77432630370623     
   2.1107221236926383       -102.71938525579475     
   2.1110327292606743       -102.66448110564461     
   2.1113421943413471       -102.60961399191295     
   2.1116505235654159       -102.55478405509439     
   2.1119577215515735       -102.49999143647470     
   2.1122637928513091       -102.44523626691075     
   2.1125687420203665       -102.39051868088121     
   2.1128725736083567       -102.33583881451004     
   2.1131752921210318       -102.28119679959200     
   2.1134769020467896       -102.22659276489496     
   2.1137774078359817       -102.17202683546780     
   2.1140768139458350       -102.11749914174760     
   2.1143751247826730       -102.06300980507284     
   2.1146723447149891       -102.00855894414111     
   2.1149684781535676       -101.95414668576102     
   2.1152635294559734       -101.89977315336692     
   2.1155575029457450       -101.84543846189389     
   2.1158504029049681       -101.79114272518096     
   2.1161422336012690       -101.73688605192829     
   2.1164329993755193       -101.68266857257125     
   2.1167227044018007       -101.62849038539046     
   2.1170113529316881       -101.57435160712838     
   2.1172989491294922       -101.52025233921904     
   2.1175854972315951       -101.46619269928175     
   2.1178710013487549       -101.41217278722733     
   2.1181554656349775       -101.35819270673188     
   2.1184388941860437       -101.30425256053900     
   2.1187212911420374       -101.25035245711138     
   2.1190026605587700       -101.19649249342484     
   2.1192830064668500       -101.14267276361898     
   2.1195623328876581       -101.08889336117316     
   2.1198406439208806       -101.03515440039114     
   2.1201179434814241       -100.98145596006772     
   2.1203942355688064       -100.92779813798516     
   2.1206695241084375       -100.87418102056228     
   2.1209438130961011       -100.82060471002735     
   2.1212171064440168       -100.76706929522670     
   2.1214894079639346       -100.71357484674549     
   2.1217607216284153       -100.66012147150457     
   2.1220310512345497       -100.60670923985462     
   2.1223004006921240       -100.55333825243893     
   2.1225687737413828       -100.50000857628170     
   2.1228361742266153       -100.44672030220039     
   2.1231026058840978       -100.39347349813437     
   2.1233680725662278       -100.34026826503815     
   2.1236325779559757       -100.28710466418475     
   2.1238961257726228       -100.23398276998664     
   2.1241587197610965       -100.18090266979515     
   2.1244203636482624       -100.12786444364764     
   2.1246810609996616       -100.07486813937703     
   2.1249408155233835       -100.02191384509285     
   2.1251996309103669       -99.969001638061457     
   2.1254575107256461       -99.916131581556797     
   2.1257144585775474       -99.863303739900076     
   2.1259704780147191       -99.810518177592385     
   2.1262255726828250       -99.757774973987480     
   2.1264797461104625       -99.705074190788551     
   2.1267330017831934       -99.652415883350571     
   2.1269853432629557       -99.599800121492549     
   2.1272367740663283       -99.547226975568080     
   2.1274872976187287       -99.494696492400877     
   2.1277369174275584       -99.442208738480417     
   2.1279856369169554       -99.389763770336785     
   2.1282334595028574       -99.337361643203437     
   2.1284803887019992       -99.285002430636510     
   2.1287264277950793       -99.232686168608367     
   2.1289715802339169       -99.180412922146331     
   2.1292158493618945       -99.128182742800959     
   2.1294592384939675       -99.075995675948192     
   2.1297017510914995       -99.023851798016892     
   2.1299433903108658       -98.971751128997212     
   2.1301841596048492       -98.919693745182784     
   2.1304240621606718       -98.867679678808827     
   2.1306631012877788       -98.815708984168978     
   2.1309012802341054       -98.763781707089905     
   2.1311386022412444       -98.711897892023671     
   2.1313750705455363       -98.660057589620251     
   2.1316106883683421       -98.608260846670802     
   2.1318454588517484       -98.556507693266553     
   2.1320793852746540       -98.504798191292153     
   2.1323124706861671       -98.453132363380689     
   2.1325447183395672       -98.401510264716080     
   2.1327761313336340       -98.349931933113041     
   2.1330067127586552       -98.298397399513604     
   2.1332364657496390       -98.246906710507531     
   2.1334653934074836       -98.195459901395395     
   2.1336934988390737       -98.144057014245504     
   2.1339207850037822       -98.092698071188238     
   2.1341472550488025       -98.041383120252021     
   2.1343729120045127       -97.990112195694948     
   2.1345977588210134       -97.938885319943310     
   2.1348217985692259       -97.887702535882795     
   2.1350450342330105       -97.836563874916507     
   2.1352674687737547       -97.785469362635169     
   2.1354891051641016       -97.734419033694408     
   2.1357099463926525       -97.683412922846173     
   2.1359299953169320       -97.632451044303608     
   2.1361492549057992       -97.581533436802559     
   2.1363677280947786       -97.530660129040427     
   2.1365854177442354       -97.479831141339972     
   2.1368023267601837       -97.429046506689815     
   2.1370184580462790       -97.378306248974013     
   2.1372338143454286       -97.327610382945821     
   2.1374483986160455       -97.276958942058044     
   2.1376622136356942       -97.226351949714811     
   2.1378752622623161       -97.175789427667041     
   2.1380875472737513       -97.125271391988917     
   2.1382990714289352       -97.074797865388703     
   2.1385098375902678       -97.024368875375004     
   2.1387198484524315       -96.973984434842421     
   2.1389291068107208       -96.923644565677250     
   2.1391376154041111       -96.873349286555879     
   2.1393453769479454       -96.823098613156517     
   2.1395523941669929       -96.772892563786669     
   2.1397586697689857       -96.722731155878662     
   2.1399642064411570       -96.672614403080786     
   2.1401690068771533       -96.622542321937246     
   2.1403730737077251       -96.572514924068003     
   2.1405764096358895       -96.522532228923126     
   2.1407790173058494       -96.472594248307828     
   2.1409808992939818       -96.422700991017905     
   2.1411820582656254       -96.372852469959739     
   2.1413824968396225       -96.323048702698387     
   2.1415822175899653       -96.273289694400091     
   2.1417812231056574       -96.223575456386286     
   2.1419795159897781       -96.173906007194731     
   2.1421770987394657       -96.124281336042202     
   2.1423739739823069       -96.074701474640861     
   2.1425701441891034       -96.025166412243436     
   2.1427656119593488       -95.975676172013621     
   2.1429603797494217       -95.926230744808379     
   2.1431544500966919       -95.876830153692211     
   2.1433478254481639       -95.827474389776413     
   2.1435405083431500       -95.778163466123644     
   2.1437325012657347       -95.728897390257941     
   2.1439238066140431       -95.679676159283801     
   2.1441144268663517       -95.630499779626845     
   2.1443043644626507       -95.581368256415956     
   2.1444936218312800       -95.532281589253714     
   2.1446822014360634       -95.483239789474069     
   2.1448701056049777       -95.434242842988439     
   2.1450573367940300       -95.385290766715741     
   2.1452438973848453       -95.336383559256433     
   2.1454297897071171       -95.287521208256535     
   2.1456150161646605       -95.238703724826294     
   2.1457995791018822       -95.189931105396582     
   2.1459834809083786       -95.141203357548008     
   2.1461667238425735       -95.092520459727936     
   2.1463493102597591       -95.043882429063686     
   2.1465312424665637       -94.995289248756492     
   2.1467125228012733       -94.946740929256336     
   2.1468931535047542       -94.898237452683603     
   2.1470731369211076       -94.849778832390371     
   2.1472524752905371       -94.801365050579776     
   2.1474311708403446       -94.752996103884186     
   2.1476092258770199       -94.704671990228647     
   2.1477866426381929       -94.656392706441451     
   2.1479634233455496       -94.608158242198272     
   2.1481395702296155       -94.559968593450677     
   2.1483150855109479       -94.511823750920868     
   2.1484899713658319       -94.463723705698612     
   2.1486642300169039       -94.415668460229980     
   2.1488378636515595       -94.367657997219794     
   2.1490108744225789       -94.319692305214389     
   2.1491832645486828       -94.271771390228807     
   2.1493550361390987       -94.223895228997833     
   2.1495261913587957       -94.176063816365101     
   2.1496967323445562       -94.128277141802400     
   2.1498666612353281       -94.080535197084885     
   2.1500359801427225       -94.032837968391959     
   2.1502046911789447       -93.985185444977262     
   2.1503727964532535       -93.937577617272169     
   2.1505402980476362       -93.890014470517670     
   2.1507071980524395       -93.842495994080480     
   2.1508734985670808       -93.795022178011550     
   2.1510392016698630       -93.747593012601229     
   2.1512043093529569       -93.700208471637623     
   2.1513688236723718       -93.652868541600768     
   2.1515327467757355       -93.605573233238658     
   2.1516960805776977       -93.558322504076159     
   2.1518588271203800       -93.511116346015612     
   2.1520209884993631       -93.463954758119556     
   2.1521825666326175       -93.416837708572416     
   2.1523435635411063       -93.369765186945827     
   2.1525039812343532       -93.322737178550071     
   2.1526638216882836       -93.275753668849632     
   2.1528230868871074       -93.228814641727112     
   2.1529817787600374       -93.181920073795254     
   2.1531398992772495       -93.135069949951685     
   2.1532974503725262       -93.088264251077007     
   2.1534544340657034       -93.041502974188461     
   2.1536108521917079       -92.994786080846367     
   2.1537667067056958       -92.948113560157864     
   2.1539219995405254       -92.901485397298771     
   2.1540767325852634       -92.854901568405310     
   2.1542309077320811       -92.808362052677793     
   2.1543845269157775       -92.761866840047858     
   2.1545375919720335       -92.715415900458083     
   2.1546901047790339       -92.669009212962649     
   2.1548420672555668       -92.622646769439427     
   2.1549934811762981       -92.576328529906604     
   2.1551443484937605       -92.530054494218746     
   2.1552946709986776       -92.483824630550160     
   2.1554444505006241       -92.437638911308355     
   2.1555936888917415       -92.391497327753129     
   2.1557423879580235       -92.345399851369621     
   2.1558905494880483       -92.299346451071187     
   2.1560381753577329       -92.253337121653843     
   2.1561852672846515       -92.207371822559139     
   2.1563318271545238       -92.161450549800023     
   2.1564778566792508       -92.115573265222949     
   2.1566233576517799       -92.069739948621802     
   2.1567683318288751       -92.023950573084548     
   2.1569127810046167       -91.978205120862910     
   2.1570567069555899       -91.932503571217808     
   2.1572001113632875       -91.886845888288676     
   2.1573429960044721       -91.841232051788381     
   2.1574853625864598       -91.795662033764202     
   2.1576272128768204       -91.750135815788425     
   2.1577685486017000       -91.704653374312969     
   2.1579093714109696       -91.659214671050208     
   2.1580496830793447       -91.613819693306013     
   2.1581894852588288       -91.568468405097192     
   2.1583287796334103       -91.523160780004943     
   2.1584675679286560       -91.477896799019518     
   2.1586058518204250       -91.432676435073759     
   2.1587436329424285       -91.387499652947540     
   2.1588809129750115       -91.342366429788072     
   2.1590176935725220       -91.297276736194405     
   2.1591539764251864       -91.252230553738045     
   2.1592897631229828       -91.207227842785514     
   2.1594250553026582       -91.162268575322472     
   2.1595598546548986       -91.117352735599425     
   2.1596941627523107       -91.072480284711958     
   2.1598279812161931       -91.027651194528346     
   2.1599613116644680       -90.982865437846741     
   2.1600941557181006       -90.938122989332797     
   2.1602265149445428       -90.893423815077867     
   2.1603583909591024       -90.848767886391627     
   2.1604897853304736       -90.804155172699438     
   2.1606206996596105       -90.759585648608507     
   2.1607511355323918       -90.715059286593032     
   2.1608810944367294       -90.670576040338929     
   2.1610105780228417       -90.626135900886197     
   2.1611395877795121       -90.581738821405352     
   2.1612681252731694       -90.537384776570661     
   2.1613961920585281       -90.493073737439985     
   2.1615237896692956       -90.448805673232400     
   2.1616509196525087       -90.404580556213759     
   2.1617775834591622       -90.360398341947359     
   2.1619037826564815       -90.316259005595057     
   2.1620295187920653       -90.272162529399580     
   2.1621547933274070       -90.228108866740442     
   2.1622796077403490       -90.184097983278434     
   2.1624039635725154       -90.140129859749194     
   2.1625278622756277       -90.096204453560560     
   2.1626513053332022       -90.052321733441431     
   2.1627742942347581       -90.008481670662761     
   2.1628968304370724       -89.964684229210206     
   2.1630189154129535       -89.920929378740425     
   2.1631405506117756       -89.877217084421645     
   2.1632617375003904       -89.833547316231886     
   2.1633824774689496       -89.789920028710881     
   2.1635027720812579       -89.746335216746971     
   2.1636226226606241       -89.702792820460388     
   2.1637420306668234       -89.659292814219270     
   2.1638609974924465       -89.615835158386105     
   2.1639795246349554       -89.572419833719493     
   2.1640976134589067       -89.529046795667568     
   2.1642152653795832       -89.485716016389560     
   2.1643324817550482       -89.442427449348102     
   2.1644492640170361       -89.399181065735789     
   2.1645656136228260       -89.355976848866135     
   2.1646815318495980       -89.312814739793097     
   2.1647970201028266       -89.269694709975070     
   2.1649120797716614       -89.226616724995964     
   2.1650267122830038       -89.183580765423002     
   2.1651409188864061       -89.140586769728898     
   2.1652547010342560       -89.097634725623152     
   2.1653680600237637       -89.054724583366735     
   2.1654809971906714       -89.011856306603761     
   2.1655935139406064       -88.969029870810132     
   2.1657056115990647       -88.926245238354724     
   2.1658172914529050       -88.883502366106185     
   2.1659285548367011       -88.840801217465710     
   2.1660394031193717       -88.798141769189485     
   2.1661498375698192       -88.755523973142843     
   2.1662598595179672       -88.712947796282322     
   2.1663694702272145       -88.670413194764933     
   2.1664786711004309       -88.627920154027393     
   2.1665874633804143       -88.585468624451650     
   2.1666958483248924       -88.543058563317729     
   2.1668038272554737       -88.500689938233350     
   2.1669114014625248       -88.458362720976410     
   2.1670185721812421       -88.416076861286115     
   2.1671253407110980       -88.373832329116183     
   2.1672317083150339       -88.331629086461035     
   2.1673376762338719       -88.289467093170501     
   2.1674432457441277       -88.247346316280712     
   2.1675484181754481       -88.205266726029251     
   2.1676531946024666       -88.163228264486165     
   2.1677575764625918       -88.121230917825116     
   2.1678615648543613       -88.079274631833258     
   2.1679651610165114       -88.037359367879006     
   2.1680683662480202       -87.995485097799573     
   2.1681711817325366       -87.953651784188878     
   2.1682736087076844       -87.911859383565627     
   2.1683756484231105       -87.870107864966599     
   2.1684773019550172       -87.828397174474262     
   2.1685785706395198       -87.786727289698902     
   2.1686794556248863       -87.745098163888301     
   2.1687799581472245       -87.703509770692548     
   2.1688800793513483       -87.661962058524367     
   2.1689798204452937       -87.620454994210476     
   2.1690791826115774       -87.578988538954647     
   2.1691781670236301       -87.537562654319956     
   2.1692767748600081       -87.496177302690754     
   2.1693750073272828       -87.454832447563504     
   2.1694728654779212       -87.413528039027725     
   2.1695703505975072       -87.372264051118648     
   2.1696674637536355       -87.331040438118876     
   2.1697642061786917       -87.289857165458386     
   2.1698605789524477       -87.248714190061776     
   2.1699565832370138       -87.207611475427015     
   2.1700522201935950       -87.166548982600773     
   2.1701474909614324       -87.125526673081424     
   2.1702423966050781       -87.084544501989285     
   2.1703369383474040       -87.043602439089184     
   2.1704311172093274       -87.002700435048951     
   2.1705249343880775       -86.961838458730213     
   2.1706183909725314       -86.921016468366759     
   2.1707114880680156       -86.880234423844740     
   2.1708042267797518       -86.839492284662512     
   2.1708966082095253       -86.798790012565064     
   2.1709886334709187       -86.758127571033711     
   2.1710803036547972       -86.717504915457070     
   2.1711716197895741       -86.676922003117724     
   2.1712625830434722       -86.636378804756077     
   2.1713531944536890       -86.595875270389953     
   2.1714434551100275       -86.555411366596203     
   2.1715333660877785       -86.514987051702533     
   2.1716229284750264       -86.474602288341487     
   2.1717121432635373       -86.434257026951173     
   2.1718010116121582       -86.393951240025501     
   2.1718895344950133       -86.353684879978559     
   2.1719777130493969       -86.313457910356362     
   2.1720655482011071       -86.273270281626196     
   2.1721530411234120       -86.233121967813460     
   2.1722401928014969       -86.193012920721443     
   2.1723270042774794       -86.152943101220885     
   2.1724134765816885       -86.112912468453089     
   2.1724996107594210       -86.072920984156596     
   2.1725854078412090       -86.032968607121759     


==> chapter_1/figures/sigma2_stat.dat <==
  0.35274179560640095        40.005783906014848     
  0.37303156384377045        43.039623807106402     
  0.39255650341408016        45.986474980460663     
  0.41138042225516264        48.845158098163587     
  0.42955844504546181        51.615689183026440     
  0.44719556431892526        54.309015422962325     
  0.46451323709037701        56.963533134101624     
  0.48153033633230846        59.583903317047373     
  0.49824921745466683        62.169454294150000     
  0.51467354797361664        64.718953945285847     
  0.53080803497206264        67.231080591684517     
  0.54665813317320366        69.704594989083589     
  0.56222980529738564        72.138407584737109     
  0.57752933690962660        74.531601110294105     
  0.59256319662381074        76.883432419646525     
  0.60733793176566209        79.193324518590401     
  0.62186009110492779        81.460854219133168     
  0.63613616836678677        83.685738040664191     
  0.65017256111726818        85.867817968199688     
  0.66397554152122340        88.007047722189725     
  0.67755123610213719        90.103479825776375     
  0.69090561200183032        92.157253838949330     
  0.70404446853199720        94.168585566652624     
  0.71697343242347644        96.137757353915106     
  0.72969795597856413        98.065109384872571     
  0.74222331740255820        99.951031868557251     
  0.75455462260821493        101.79595807609606     
  0.76669680835016207        103.60035814045368     
  0.77865464594439671        105.36473353083416     
  0.79043274589461920        107.08961213482850     
  0.80203556257901898        108.77554390198782     
  0.81346739935153656        110.42309696607860     
  0.82473241376390394        112.03285421600181     
  0.83583462282813026        113.60541022949808     
  0.84677790814832243        115.14136859794057     
  0.85756602115601699        116.64133951992147     
  0.86820258808903217        118.10593769422536     
  0.87869111496668517        119.53578045486381     
  0.88903499231476213        120.93148612099962     
  0.89923749980042333        122.29367254463057     
  0.90930181066929494        123.62295584013093     
  0.91923099599158442        124.91994926671096     
  0.92902802879793056        126.18526224278351     
  0.93869578807668652        127.41949949261591     
  0.94823706237894045        128.62326030935540     
  0.95765455359926399        129.79713790471908     
  0.96695088034716603        130.94171885664883     
  0.97612858118742318        132.05758263509253     
  0.98519011794512301        133.14530119576958     
  0.99413787855827374        134.20543863921037     
   1.0029741800404048        135.23855092744250     
   1.0117012711605504        136.24518565404694     
   1.0203213351040343        137.22588184543557     
   1.0288364920187385        138.18116982223697     
   1.0372488012806587        139.11157108238282     
   1.0455602638457249        140.01759822217139     
   1.0537728244497222        140.89975487856663     
   1.0618883736154872        141.75853570859690     
   1.0699087496930557        142.59442638083877     
   1.0778357407325840        143.40790358995656     
   1.0856710863377890        144.19943509407926     
   1.0934164793298349        144.96947975304766     
   1.1010735674538787        145.71848759748013     
   1.1086439549584239        146.44689989810419     
   1.1161292041060935        147.15514925074370     
   1.1235308366138137        147.84365966982918     
   1.1308503350779087        148.51284667868660     
   1.1380891442846413        149.16311743934730     
   1.1452486724735527        149.79487083690671     
   1.1523302925554240        150.40849761304932     
   1.1593353433621452        151.00438048850762     
   1.1662651306531200        151.58289427977880     
   1.1731209282595751        152.14440603108167     
   1.1799039791206700        152.68927514332083     
   1.1866154962511459        153.21785350383743     
   1.1932566637112387        153.73048561973741     
   1.1998286375231457        154.22750875016621     
   1.2063325465296235        154.70925304015051     
   1.2127694932595305        155.17604165434119     
   1.2191405547424068        155.62819090500810     
   1.2254467832418576        156.06601039288878     
   1.2316892070974028        156.48980313268078     
   1.2378688313990356        156.89986569291094     
   1.2439866385755176        157.29648830463626     
   1.2500435892975446        157.67995501519241     
   1.2560406229067413        158.05054379944244     
   1.2619786581500771        158.40852668946275     
   1.2678585937419669        158.75416990063238     
   1.2736813089418995        159.08773395124715     
   1.2794476641256534        159.40947378307618     
   1.2851585013046398        159.71963888216305     
   1.2908146446523956        160.01847339108213     
   1.2964169009871644        160.30621622608331     
   1.3019660603033476        160.58310120223652     
   1.3074628961638508        160.84935711556065     
   1.3129081661937434        161.10520788013872     
   1.3183026125035748        161.35087261989435     
   1.3236469621083287        161.58656577792274     
   1.3289419273353669        161.81249721947282     
   1.3341882062010793        162.02887232575094     
   1.3393864828326543        162.23589211349699     
   1.3445374277791471        162.43375330813157     
   1.3496416983523736        162.62264844149823     
   1.3546999390470960        162.80276596234910     
   1.3597127818075518        162.97429030667050     
   1.3646808463934008        163.13740200269103     
   1.3696047406404044        163.29227775737556     
   1.3744850608002805        163.43909052075065     
   1.3793223917881774        163.57800959346079     
   1.3841173075103486        163.70920069748263     
   1.3888703711330148        163.83282605320008     
   1.3935821353003379        163.94904446924170     
   1.3982531424493867        164.05801140449907     
   1.4028839250130620        164.15987905546169     
   1.4074750056907992        164.25479641766654     
   1.4120268976713708        164.34290936525366     
   1.4165401048540209        164.42436071626304     
   1.4210151220804936        164.49929030294950     
   1.4254524353335714        164.56783503220828     
   1.4298525219666653        164.63012897059093     
   1.4342158508781138        164.68630337792146     
   1.4385428827195859        164.73648679016071     
   1.4428340701029270        164.78080507253622     
   1.4470898577487017        164.81938148200345     
   1.4513106826788986        164.85233672359885     
   1.4554969744072535        164.87978900108592     
   1.4596491551303996        164.90185409487785     
   1.4637676397791088        164.91864537161985     
   1.4678528363311509        164.93027389193446     
   1.4719051458568384        164.93684841562100     
   1.4759249627098960        164.93847547883388     
   1.4799126746929310        164.93525943069019     
   1.4838686631147622        164.92730248354965     
   1.4877933030716610        164.91470477285802     
   1.4916869634770400        164.89756437737722     
   1.4955500071885437        164.87597738490805     
   1.4993827912014690        164.85003792762970     
   1.5031856667198507        164.81983822559638     
   1.5069589793252409        164.78546862906092     
   1.5107030690222794        164.74701765970519     
   1.5144182704531677        164.70457204661514     
   1.5181049129055815        164.65821677145962     
   1.5217633205123018        164.60803509924133     
   1.5253938122830204        164.55410862208859     
   1.5289967022720226        164.49651728927958     
   1.5325722996232998        164.43533944809585     
   1.5361209087430931        164.37065186720957     
   1.5396428292811037        164.30252979575423     
   1.5431383563451391        164.23104696400469     
   1.5466077805050835        164.15627563708776     
   1.5500513879779370        164.07828663470562     
   1.5534694605533452        163.99714937572767     
   1.5568622758821191        163.91293189019851     
   1.5602301074019000        163.82570086389455     
   1.5635732244567657        163.73552166010521     
   1.5668918822648308        163.64245852873006     
   1.5701859669337692        163.54657531738258     
   1.5734555362424700        163.44792442891998     
   1.5767008407988510        163.34655892115597     
   1.5799221329045194        163.24253306919181     
   1.5831196637914500        163.13590124552459     
   1.5862936826247183        163.02671752533050     
   1.5894444362343652        162.91503547513236     
   1.5925721685798773        162.80090802425721     
   1.5956771208056373        162.68438739425372     
   1.5987595311219875        162.56552506519566     
   1.6018196346927775        162.44437172232372     
   1.6048576635950269        162.32097725812690     
   1.6078738469950777        162.19539075224503     
   1.6108684109249807        162.06766047498530     
   1.6138415785098545        161.93783386809164     
   1.6167935698175913        161.80595757545612     
   1.6197246019805911        161.67207740898780     
   1.6226348892585587        161.53623840071850     
   1.6255246429770605        161.39848477649278     
   1.6283940716882874        161.25885996541857     
   1.6312433810360891        161.11740663581836     
   1.6340727739964420        160.97416667375143     
   1.6368824507606956        160.82918121676394     
   1.6396726088425935        160.68249064899075     
   1.6424434431160468        160.53413462311306     
   1.6451951458552865        160.38415206517610     
   1.6479279067542536        160.23258119140135     
   1.6506419129850545        160.07945950743272     
   1.6533373492506149        159.92482383747424     
   1.6560143977804807        159.76871032303112     
   1.6586732384008642        159.61115444063500     
   1.6613140485790772        159.45219100832665     
   1.6639370034394136        159.29185419981232     
   1.6665422758139912        159.13017755734094     
   1.6691300362650474        158.96719399934625     
   1.6717004531815156        158.80293583398330     
   1.6742536926872984        158.63743476747814     
   1.6767899187961595        158.47072191984122     
   1.6793092934148406        158.30282782556097     
   1.6818119763742880        158.13378245742533     
   1.6842981253895677        157.96361522793575     
   1.6867678962423653        157.79235499679865     
   1.6892214426896150        157.62003009120886     
   1.6916589165017533        157.44666831181348     
   1.6940804676112868        157.27229693228864     
   1.6964862439763102        157.09694272427373     
   1.6988763917007483        156.92063195744655     
   1.7012510551545996        156.74339041658035     
   1.7036103767820039        156.56524338855868     
   1.7059544973395711        156.38621571037660     
   1.7082835557593574        156.20633173665234     
   1.7105976893004351        156.02561537447596     
   1.7128970335626363        155.84409008953671     
   1.7151817223652928        155.66177889674873     
   1.7174518880365763        155.47870438923499     
   1.7197076611974007        155.29488874027189     
   1.7219491708489696        155.11035369614999     
   1.7241765445360802        154.92512060788621     
   1.7263899081705774        154.73921042605093     
   1.7285893861856809        154.55264370280472     
   1.7307751015150314        154.36544061164051     
   1.7329471756095298        154.17762094604834     
   1.7351057284858236        153.98920413024086     
   1.7372508787201701        153.80020922400254     
   1.7393827434921971        153.61065493251380     
   1.7415014385679786        153.42055960381009     
   1.7436070784360480        153.22994124989935     
   1.7456997761237931        153.03881754312116     
   1.7477796434208162        152.84720582380874     
   1.7498467908070980        152.65512310567911     
   1.7519013273876631        152.46258608629174     
   1.7539433611319410        152.26961114770481     
   1.7559729987039916        152.07621436878802     
   1.7579903454919561        151.88241152187871     
   1.7599955057502039        151.68821808322204     
   1.7619885825396329        151.49364924290393     
   1.7639696776562641        151.29871990022949     
   1.7659388918422001        151.10344467839636     
   1.7678963246480390        150.90783792391053     
   1.7698420745041883        150.71191371445028     
   1.7717762387196185        150.51568586188083     
   1.7736989135371204        150.31916791633452     
   1.7756101941229907        150.12237317501598     
   1.7775101745483057        149.92531468497623     
   1.7793989478866485        149.72800524371905     
   1.7812766061088008        149.53045741160153     
   1.7831432402543503        149.33268350766576     
   1.7849989402859980        149.13469562155876     
   1.7868437952533960        148.93650561101242     
   1.7886778931377731        148.73812511116759     
   1.7905013210350962        148.53956553675985     
   1.7923141650676466        148.34083808643058     
   1.7941165104052832        148.14195374566870     
   1.7959084412938353        147.94292329232175     
   1.7976900411536061        147.74375729564284     
   1.7994613923860860        147.54446612981943     
   1.8012225766001999        147.34505996645166     
   1.8029736744610014        147.14554878690922     
   1.8047147658177574        146.94594237960146     
   1.8064459296887736        146.74625034641818     
   1.8081672442073313        146.54648210831905     
   1.8098787867050330        146.34664689981523     
   1.8115806337102083        146.14675378634590     
   1.8132728609078457        145.94681165343260     
   1.8149555432175855        145.74682921707031     
   1.8166287547727737        145.54681502501737     
   1.8182925689693394        145.34677746890142     
   1.8199470583741917        145.14672476422183     
   1.8215922948011127        144.94666497520038     
   1.8232283494627954        144.74660601469458     
   1.8248552926031063        144.54655563221368     
   1.8264731939428853        144.34652143165940     
   1.8280821224277650        144.14651087628627     
   1.8296821462496775        143.94653126869437     
   1.8312733329968289        143.74658978539466     
   1.8328557494515667        143.54669344698092     
   1.8344294618643955        143.34684915003157     
   1.8359945356936345        143.14706364954918     
   1.8375510358106155        142.94734357061739     
   1.8390990263880846        142.74769540203479     
   1.8406385709868955        142.54812550914338     
   1.8421697325420632        142.34864013634902     
   1.8436925733305953        142.14924539374729     
   1.8452071550037152        141.94994727595278     
   1.8467135386653599        141.75075166243010     
   1.8482117847324215        141.55166430581940     
   1.8497019531007610        141.35269085356143     
   1.8511841030481602        141.15383683355472     
   1.8526582932558897        140.95510766406679     
   1.8541245818358401        140.75650865806523     
   1.8555830263074913        140.55804501283862     
   1.8570336837357495        140.35972183041503     
   1.8584766105362012        140.16154410323506     
   1.8599118625654298        139.96351672342971     
   1.8613394952218081        139.76564448501492     
   1.8627595633242873        139.56793208190840     
   1.8641721211501803        139.37038411249083     
   1.8655772225012053        139.17300508021407     
   1.8669749206075590        138.97579939579572     
   1.8683652682662402        138.77877137844246     
   1.8697483177199319        138.58192525835580     
   1.8711241206987239        138.38526517570139     
   1.8724927285074979        138.18879518597271     
   1.8738541919490681        137.99251925848958     
   1.8752085612914888        137.79644128010716     
   1.8765558864006344        137.60056505383773     
   1.8778962166263868        137.40489430294244     
   1.8792296009190028        137.20943267066556     
   1.8805560877311769        137.01418372266545     
   1.8818757250458473        136.81915094818601     
   1.8831885604265137        136.62433776103671     
   1.8844946410272976        136.42974750145058     
   1.8857940135006070        136.23538343468303     
   1.8870867241459996        136.04124875976694     
   1.8883728187894298        135.84734660010366     
   1.8896523428299352        135.65368001286780     
   1.8909253412689655        135.46025198674718     
   1.8921918587265207        135.26706544436442     
   1.8934519394004612        135.07412324257942     
   1.8947056270336713        134.88142817397269     
   1.8959529650609168        134.68898296787390     
   1.8971939964614302        134.49679029114210     
   1.8984287638638493        134.30485275117215     
   1.8996573094966611        134.11317289370916     
   1.9008796752034756        133.92175320675634     
   1.9020959025143425        133.73059612043878     
   1.9033060324760569        133.53970400623476     
   1.9045101058783482        133.34907918218369     
   1.9057081631086568        133.15872390927959     
   1.9069002441698846        132.96864039714032     
   1.9080863888016126        132.77883080090766     
   1.9092666362388939        132.58929722096519     
   1.9104410255369115        132.40004171025433     
   1.9116095952894596        132.21106627101017     
   1.9127723838356872        132.02237285335076     
   1.9139294291226427        131.83396336188866     
   1.9150807688133131        131.64583965336371     
   1.9162264402025513        131.45800353425355     
   1.9173664802765409        131.27045676787546     
   1.9185009257157435        131.08320107120241     
   1.9196298128640275        130.89623811717649     
   1.9207531777934257        130.70956953577135     
   1.9218710561867225        130.52319691045685     
   1.9229834835281916        130.33712178749511     
   1.9240904948768487        130.15134566627847     
   1.9251921251125195        129.96587001118579     
   1.9262884087470991        129.78069624138931     
   1.9273793800260812        129.59582574111468     
   1.9284650728871089        129.41125985114496     
   1.9295455209740999        129.22699987678445     
   1.9306207576487455        129.04304708484889     
   1.9316908160652146        128.85940270895989     
   1.9327557290169330        128.67606794288491     
   1.9338155290482166        128.49304394595023     
   1.9348702483923907        128.31033184125462     
   1.9359199191220087        128.12793272163506     
   1.9369645729190785        127.94584764326170     
   1.9380042413103156        127.76407762941959     
   1.9390389554491301        127.58262367070468     
   1.9400687463159105        127.40148672615653     
   1.9410936446394602        127.22066772585924     
   1.9421136808105135        127.04016756200684     
   1.9431288850646566        126.85998710660381     
   1.9441392873518359        126.68012719388032     
   1.9451449173864948        126.50058863420077     
   1.9461458046036000        126.32137220235160     
   1.9471419782303721        126.14247865013579     
   1.9481334672893014        125.96390870316770     
   1.9491203004961930        125.78566305666368     
   1.9501025064079147        125.60774237910881     
   1.9510801132815356        125.43014731289701     
   1.9520531491835322        125.25287847377099     
   1.9530216419591739        125.07593645689333     
   1.9539856192197187        124.89932182674919     
   1.9549451083572955        124.72303512593699     
   1.9559001365475217        124.54707687223960     
   1.9568507307540177        124.37144755976438     
   1.9577969177137795        124.19614766306340     
   1.9587387239305238        124.02117762353332     
   1.9596761757784775        123.84653787427065     
   1.9606092993726534        123.67222881740882     
   1.9615381205408065        123.49825083199336     
   1.9624626651020081        123.32460428315171     
   1.9633829584751916        123.15128951035096     
   1.9642990259766149        122.97830683267340     
   1.9652108927145147        122.80565655040131     
   1.9661185835939308        122.63333894275769     
   1.9670221233481049        122.46135427235805     
   1.9679215365011049        122.28970277841897     
   1.9688168473724561        122.11838468458983     
   1.9697080800743461        121.94740019557388     
   1.9705952586388751        121.77674949749492     
   1.9714784067785265        121.60643275944233     
   1.9723575480937425        121.43645013046546     
   1.9732327059862940        121.26680174828421     
   1.9741039037166526        121.09748772867566     
   1.9749711643440222        120.92850817162196     
   1.9758345107093838        120.75986316310406     
   1.9766939655236371        120.59155277138136     
   1.9775495513301102        120.42357704949534     
   1.9784012904560075        120.25593603540945     
   1.9792492051193185        120.08862975214403     
   1.9800933173118827        119.92165820781445     
   1.9809336489314648        119.75502139537825     
   1.9817702216383519        119.58871929559018     
   1.9826030569691895        119.42275187341784     
   1.9834321762747225        119.25711907962393     
   1.9842576007864732        119.09182085382569     
   1.9850793515345690        118.92685711945363     
   1.9858974494150057        118.76222779036533     
   1.9867119151480166        118.59793276394284     
   1.9875227693598128        118.43397192999875     
   1.9883300324233797        118.27034516009996     
   1.9891337246530632        118.10705231911915     
   1.9899338661778816        117.94409325766669     
   1.9907304769456393        117.78146781353877     
   1.9915235768298438        117.61917581724100     
   1.9923131854832170        117.45721708303699     
   1.9930993224676321        117.29559141834761     
   1.9938820071665198        117.13429861720080     
   1.9946612588535240        116.97333846445026     
   1.9954370966367416        116.81271073625312     
   1.9962095395058643        116.65241519581518     
   1.9969786063027792        116.49245159696100     
   1.9977443156883836        116.33281968354576     
   1.9985066863185681        116.17351919455733     
   1.9992657365478284        116.01454985163097     
   2.0000214847080073        115.85591137210027     
   2.0007739489690679        115.69760346428849     
   2.0015231473615627        115.53962582660988     
   2.0022690978033406        115.38197814884597     
   2.0030118180799095        115.22466011366532     
   2.0037513258423156        115.06767139377787     
   2.0044876386417769        114.91101165605535     
   2.0052207738321264        114.75468055361614     
   2.0059507487518715        114.59867774004192     
   2.0066775805378700        114.44300285580687     
   2.0074012861995465        114.28765553437950     
   2.0081218826918423        114.13263540346640     
   2.0088393867942651        113.97794208233161     
   2.0095538151749217        113.82357518203038     
   2.0102651844407413        113.66953431313836     
   2.0109735109879519        113.51581907106599     
   2.0116788111785304        113.36242904829568     
   2.0123811012119002        113.20936383138620     
   2.0130803972096576        113.05662300051846     
   2.0137767151001684        112.90420612562131     
   2.0144700708558125        112.75211277906887     
   2.0151604802237912        112.60034252013861     
   2.0158479588005132        112.44889490192084     
   2.0165325222069610        112.29776947683168     
   2.0172141858922692        112.14696579004662     
   2.0178929651121278        111.99648337599325     
   2.0185688752132731        111.84632177267115     
   2.0192419312174716        111.69648050475909     
   2.0199121482536508        111.54695909882987     
   2.0205795411284768        111.39775706740578     
   2.0212441247498378        111.24887392964509     
   2.0219059138148618        111.10030919135740     
   2.0225649229550360        110.95206235741226     
   2.0232211666397562        110.80413292401538     
   2.0238746593536412        110.65652039005688     
   2.0245254153725605        110.50922424334614     
   2.0251734489189235        110.36224396883267     
   2.0258187741805274        110.21557905153192     
   2.0264614051427938        110.06922896829207     
   2.0271013557274382        109.92319319106315     
   2.0277386398922426        109.77747119477782     
   2.0283732712629581        109.63206244099437     
   2.0290052635295361        109.48696639307576     
   2.0296346303124109        109.34218251249796     
   2.0302613850644549        109.19771025312998     
   2.0308855411615232        109.05354906764620     
   2.0315071119597947        108.90969840636045     
   2.0321261105921038        108.76615771098352     
   2.0327425502607608        108.62292642866697     
   2.0333564439496881        108.48000399518259     
   2.0339678046150058        108.33738984727493     
   2.0345766451591190        108.19508342074846     
   2.0351829783497259        108.05308414465271     
   2.0357868168781814        107.91139144739971     
   2.0363881733624738        107.77000475394868     
   2.0369870603598352        107.62892348785812     
   2.0375834902588004        107.48814706623237     
   2.0381774754940478        107.34767490966658     
   2.0387690283247122        107.20750643234283     
   2.0393581609643214        107.06764104719656     
   2.0399448855482976        106.92807816455452     
   2.0405292141200015        106.78881719313409     
   2.0411111586486732        106.64985753913278     
   2.0416907310426264        106.51119860666307     
   2.0422679431115309        106.37283979835045     
   2.0428428066036708        106.23478051350361     
   2.0434153331810476        106.09702015151747     
   2.0439855344416307        105.95955810865551     
   2.0445534218749741        105.82239377973285     
   2.0451190070081582        105.68552655890574     
   2.0456823011184588        105.54895583566785     
   2.0462433155201039        105.41268100025322     
   2.0468020614698079        105.27670144310873     
   2.0473585501229170        105.14101654945485     
   2.0479127925328271        105.00562570447664     
   2.0484647997533640        104.87052829422520     
   2.0490145827013264        104.73572369925584     
   2.0495621522701057        104.60121130262466     
   2.0501075192361027        104.46699048468575     
   2.0506506943717042        104.33306062418684     
   2.0511916883221404        104.19942109947145     
   2.0517305116989730        104.06607128727630     
   2.0522671750191299        103.93301056438746     
   2.0528016888074787        103.80023830446817     
   2.0533340634133963        103.66775388320985     
   2.0538643092028477        103.53555667264227     
   2.0543924364368999        103.40364604564706     
   2.0549184553544944        103.27202137427241     
   2.0554423761126941        103.14068202834966     
   2.0559642087530308        103.00962737913115     
   2.0564839633158316        102.87885679528728     
   2.0570016497508141        102.74836964650228     
   2.0575172780040218        102.61816530001602     
   2.0580308578467523        102.48824312495849     
   2.0585423991093545        102.35860248711560     
   2.0590519114870571        102.22924275357309     
   2.0595594046769059        102.10016329118747     
   2.0600648882186023        101.97136346561176     
   2.0605683716780003        101.84284264249908     
   2.0610698645204528        101.71460018684388     
   2.0615693761959246        101.58663546364710     
   2.0620669161013532        101.45894783794921     
   2.0625624934703146        101.33153667364714     
   2.0630561175758739        101.20440133497483     
   2.0635477976699925        101.07754118641286     
   2.0640375428425757        100.95095559150140     
   2.0645253621906479        100.82464391504078     
   2.0650112647392289        100.69860551940656     
   2.0654952594773150        100.57283976983221     
   2.0659773553189815        100.44734602840300     
   2.0664575611356888        100.32212366101400     
   2.0669358857665903        100.19717202961546     
   2.0674123379348552        100.07249049896200     
   2.0678869263693738        99.948078432532611     
   2.0683596596928790        99.823935194152895     
   2.0688305465830581        99.700060149305230     
   2.0692995955440541        99.576452662213555     
   2.0697668151261523        99.453112097476776     
   2.0702322137261926        99.330037819159998     
   2.0706957997655753        99.207229192422631     
   2.0711575816206649        99.084685584522049     
   2.0716175675726651        98.962406359526923     
   2.0720757658679179        98.840390883186259     
   2.0725321847642024        98.718638524299379     
   2.0729868323708525        98.597148647479841     
   2.0734397167902632        98.475920619781348     
   2.0738908461514778        98.354953811090994     
   2.0743402284095893        98.234247587527008     
   2.0747878715324424        98.113801317547825     
   2.0752337834974663        97.993614372391860     
   2.0756779720976035        97.873686117670161     
   2.0761204452404178        97.754015927610240     
   2.0765612106711511        97.634603170673969     
   2.0770002761381843        97.515447218208124     
   2.0774376493191054        97.396547441538573     
   2.0778733378590042        97.277903212604841     
   2.0783073494103190        97.159513905968211     
   2.0787396915160961        97.041378895517155     
   2.0791703716610321        96.923497553195617     
   2.0795993973292197        96.805869254608851     
   2.0800267759710556        96.688493374944031     
   2.0804525149806454        96.571369293465750     
   2.0808766216722216        96.454496383720482     
   2.0812991033302173        96.337874023609984     
   2.0817199673042772        96.221501593562650     
   2.0821392207341023        96.105378471451104     
   2.0825568708805791        95.989504039068251     
   2.0829729247876694        95.873877674218264     
   2.0833873895598236        95.758498759208052     
   2.0838002723474882        95.643366678928018     
   2.0842115801105265        95.528480813891562     
   2.0846213197572618        95.413840548479982     
   2.0850294983526303        95.299445269622140     
   2.0854361227534834        95.185294361828781     
   2.0858411997620849        95.071387210638719     
   2.0862447361892533        94.957723203442640     
   2.0866467389339101        94.844301731704050     
   2.0870472146414780        94.731122182045468     
   2.0874461700848097        94.618183946700981     
   2.0878436118971457        94.505486415454172     
   2.0882395466821140        94.393028980878356     
   2.0886339810528844        94.280811036594898     
   2.0890269216003667        94.168831976455394     
   2.0894183747969128        94.057091195000282     
   2.0898083471831823        93.945588089795834     
   2.0901968451684896        93.834322056828498     
   2.0905838751628214        93.723292494361530     
   2.0909694435544592        93.612498801588416     
   2.0913535567262271        93.501940379540557     
   2.0917362208693850        93.391616627885696     
   2.0921174423663778        93.281526950147907     
   2.0924972274266760        93.171670749741381     
   2.0928755822514788        93.062047429804977     
   2.0932525129601034        92.952656397058021     
   2.0936280257527695        92.843497057548930     
   2.0940021267030926        92.734568818712276     
   2.0943748218883242        92.625871090125202     
   2.0947461173604003        92.517403281141085     
   2.0951160190646072        92.409164801956635     
   2.0954845329878271        92.301155066037708     
   2.0958516651005517        92.193373485689463     
   2.0962174212860125        92.085819475583705     
   2.0965818074189775        91.978492451079333     
   2.0969448293329669        91.871391828840885     
   2.0973064928436354        91.764517026942698     
   2.0976668037112107        91.657867463324308     
   2.0980257677076062        91.551442559441455     
   2.0983833905192069        91.445241735479655     
   2.0987396778466167        91.339264414418551     
   2.0990946353455722        91.233510020042488     
   2.0994482686226310        91.127977976573490     
   2.0998005832798210        91.022667710433538     
   2.1001515848827101        90.917578648844923     
   2.1005012789502842        90.812710219814278     
   2.1008496709926021        90.708061853230916     
   2.1011967664971256        90.603632980245038     
   2.1015425708700035        90.499423031693098     
   2.1018870895774961        90.395431442678571     
   2.1022303279654531        90.291657646157319     
   2.1025722914013318        90.188101078184971     
   2.1029129852207666        90.084761175910032     
   2.1032524147144076        89.981637377338402     
   2.1035905851721362        89.878729122299163     
   2.1039275018291836        89.776035851086590     
   2.1042631698814316        89.673557004639122     
   2.1045975945613855        89.571292028203743     
   2.1049307809881692        89.469240364208886     
   2.1052627343318098        89.367401459183000     
   2.1055934596475745        89.265774759564010     
   2.1059229620731923        89.164359714033978     
   2.1062512466364001        89.063155771773594     
   2.1065783183674687        88.962162383416924     
   2.1069041822702315        88.861379000978033     
   2.1072288432902346        88.760805076956615     
   2.1075523064469603        88.660440067617529     
   2.1078745766313300        88.560283428082656     
   2.1081956586879724        88.460334613871908     
   2.1085155575759256        88.360593085519952     
   2.1088342780695566        88.261058300845278     
   2.1091518250200849        88.161729721264336     
   2.1094682032425869        88.062606809943290     
   2.1097834174623928        87.963689028766566     
   2.1100974724676917        87.864975843518820     
   2.1104103730005943        87.766466720889127     
   2.1107221236926383        87.668161126471219     
   2.1110327292606743        87.570058529933434     
   2.1113421943413471        87.472158400979751     
   2.1116505235654159        87.374460210813751     
   2.1119577215515735        87.276963432314986     
   2.1122637928513091        87.179667538440640     
   2.1125687420203665        87.082572004845204     
   2.1128725736083567        86.985676308044575     
   2.1131752921199105        86.888979925849199     
   2.1134769020467896        86.792482337012487     
   2.1137774078359817        86.696183021597264     
   2.1140768139458350        86.600081461774195     
   2.1143751247826730        86.504177139961868     
   2.1146723447149891        86.408469540250096     
   2.1149684781523979        86.312958148363975     
   2.1152635294559734        86.217642451593932     
   2.1155575029457325        86.122521937699972     
   2.1158504029049681        86.027596096162995     
   2.1161422336012690        85.932864416675727     
   2.1164329993753279        85.838326393047439     
   2.1167227044018007        85.743981517418945     
   2.1170113529307857        85.649829285005680     
   2.1172989491294922        85.555869190936633     
   2.1175854972308761        85.462100733304297     
   2.1178710013487549        85.368523410324144     
   2.1181554656344344        85.275136721543078     
   2.1184388941862635        85.181940168327102     
   2.1187212911420374        85.088933253466237     
   2.1190026605570402        84.996115480693362     
   2.1192830064653791        84.903486354548122     
   2.1195623328855211        84.811045380596582     
   2.1198406439192068        84.718792068570295     
   2.1201179434798676        84.626725926058796     
   2.1203942355671024        84.534846463455253     
   2.1206695241058773        84.443153191869399     
   2.1209438130949154        84.351645625038557     
   2.1212171064417626        84.260323277231365     
   2.1214894079620588        84.169185662239173     
   2.1217607216278549        84.078232298491471     
   2.1220310512326650        83.987462702821645     
   2.1223004006876542        83.896876395820129     
   2.1225687737378407        83.806472896599189     
   2.1228361742233210        83.716251728100005     
   2.1231026058808298        83.626212412039607     
   2.1233680725648028        83.536354475207162     
   2.1236325779556484        83.446677441091495     
   2.1238961257714508        83.357180837052411     
   2.1241587197586758        83.267864192700856     
   2.1244203636436101        83.178727037968159     
   2.1246810609937721        83.089768900426193     
   2.1249408155230927        83.000989314511713     
   2.1251996309045422        82.912387814651169     
   2.1254575107215317        82.823963934279590     
   2.1257144585706325        82.735717209001749     
   2.1259704780118458        82.647647175320358     
   2.1262255726818435        82.559753373477847     
   2.1264797461076488        82.472035343048347     
   2.1267330017835846        82.384492623609020     
   2.1269853432600700        82.297124758455695     
   2.1272367740605813        82.209931292585438     
   2.1274872976142403        82.122911768013040     
   2.1277369174198260        82.036065732538745     
   2.1279856369087518        81.949392732599051     
   2.1282334594995662        81.862892316415312     
   2.1284803886939363        81.776564036503217     
   2.1287264277906632        81.690407440601859     
   2.1289715802244675        81.604422083187060     
   2.1292158493520850        81.518607516858381     
   2.1294592384929922        81.432963295453220     
   2.1297017510812450        81.347488979282261     
   2.1299433903069867        81.262184120116743     
   2.1301841595967650        81.177048281051995     
   2.1304240621526538        81.092081019024306     
   2.1306631012781536        81.007281896093716     
   2.1309012802245144        80.922650474161017     
   2.1311386022303442        80.838186316814799     
   2.1313750705355736        80.753888989163030     
   2.1316106883602242        80.669758057606288     
   2.1318454588487410        80.585793087272847     
   2.1320793852678288        80.501993649568888     
   2.1323124707193224        80.418359312083282     
   2.1325447183372410        80.334889644670127     
   2.1327761313292286        80.251584222176206     
   2.1330067127549972        80.168442615671182     
   2.1332364657845582        80.085464401829142     
   2.1334653934431507        80.002649153769482     
   2.1336934988321707        79.919996449274521     
   2.1339207850386734        79.837505867518175     
   2.1341472550835321        79.755176986464363     
   2.1343729120002286        79.673009386569774     
   2.1345977588068004        79.591002650653508     
   2.1348217985563394        79.509156361028843     
   2.1350450342185749        79.427470102024373     
   2.1352674687592410        79.345943458318658     
   2.1354891051501403        79.264576016733471     
   2.1357099463861480        79.183367365451673     
   2.1359299953105788        79.102317091746599     
   2.1361492549401571        79.021424787881443     
   2.1363677280791502        78.940690042403489     
   2.1365854177303372        78.860112449368856     
   2.1368023267956064        78.779691603001396     
   2.1370184580349867        78.699427095739878     
   2.1372338143315845        78.619318524598327     
   2.1374483986083894        78.539365486600175     
   2.1376622136703616        78.459567581357391     
   2.1378752622466011        78.379924405526793     
   2.1380875472653109        78.300435560871122     
   2.1382990714155938        78.221100649080327     
   2.1385098375828551        78.141919273245193     
   2.1387198484384315        78.062891037147935     
   2.1389291067971796        77.984015545665855     
   2.1391376153888269        77.905292405276271     
   2.1393453769323769        77.826721223106702     
   2.1395523941505412        77.748301607880961     
   2.1397586697534838        77.670033169325137     
   2.1399642064251303        77.591915517903502     
   2.1401690068685824        77.513948265719833     
   2.1403730736920439        77.436131025562545     
   2.1405764096210858        77.358463412084305     
   2.1407790172947827        77.280945040560781     
   2.1409808992789761        77.203575527060892     
   2.1411820582493424        77.126354488823424     
   2.1413824968255604        77.049281545345394     
   2.1415822175731263        76.972356315795921     
   2.1417812230885649        76.895578421097468     
   2.1419795159745973        76.818947484384793     
   2.1421770987234972        76.742463125750135     
   2.1423739739667225        76.666124972988996     
   2.1425701441744862        76.589932648522634     
   2.1427656119438554        76.513885780751366     
   2.1429603797354746        76.437983994894481     
   2.1431544500837911        76.362226922090272     
   2.1433478254334322        76.286614189583759     
   2.1435405083267116        76.211145429323068     
   2.1437325012510500        76.135820273276195     
   2.1439238066002408        76.060638353695694     
   2.1441144268534251        75.985599304369529     
   2.1443043644452700        75.910702760891283     
   2.1444936218644886        75.835948359645698     
   2.1446822014202622        75.761335736479424     
   2.1448701055875277        75.686864530014702     
   2.1450573367776644        75.612534380672443     
   2.1452438973653400        75.538344928928737     
   2.1454297896906893        75.464295813666396     
   2.1456150161463596        75.390386679822285     
   2.1457995791347027        75.316617170310550     
   2.1459834808924994        75.242986929215519     
   2.1461667238278239        75.169495601171050     
   2.1463493102405149        75.096142835172103     
   2.1465312424510103        75.022928276236954     
   2.1467125227820039        74.949851575895835     
   2.1468931534882918        74.876912380745253     
   2.1470731369006759        74.804110345228267     
   2.1472524752750588        74.731445118013099     
   2.1474311708231362        74.658916352545774     
   2.1476092258568698        74.586523703305531     
   2.1477866426247565        74.514266824984404     
   2.1479634233299008        74.442145373485062     
   2.1481395702126136        74.370159005432399     
   2.1483150854946471        74.298307379176407     
   2.1484899713472085        74.226590152075545     
   2.1486642299947727        74.155006986992774     
   2.1488378636370982        74.083557542001856     
   2.1490108744054082        74.012241479548379     
   2.1491832645329789        73.941058464718736     
   2.1493550361247697        73.870008158973150     
   2.1495261913439085        73.799090227976976     
   2.1496967323288274        73.728304337640864     
   2.1498666612205581        73.657650154762578     
   2.1500359801263622        73.587127347201303     
   2.1502046911591348        73.516735583735809     
   2.1503727964360557        73.446474534270152     
   2.1505402980252417        73.376343869406597     
   2.1507071980841497        73.306343261429333     
   2.1508734985972877        73.236472382497837     
   2.1510392016531510        73.166730905815328     
   2.1512043093352471        73.097118506743342     
   2.1513688236497002        73.027634860112258     
   2.1515327467590541        72.958279644903158     
   2.1516960805552805        72.889052535985499     
   2.1518588271500230        72.819953213082769     
   2.1520209884816528        72.750981354343665     
   2.1521825666121335        72.682136641458740     
   2.1523435635172095        72.613418755225126     
   2.1525039812112174        72.544827377964708     
   2.1526638216642580        72.476362192739586     
   2.1528230868688123        72.408022883918818     
   2.1529817787417467        72.339809136269508     
   2.1531398992577935        72.271720635886552     
   2.1532974504010802        72.203757070094767     
   2.1534544340459800        72.135918125670258     
   2.1536108521726081        72.068203492351145     
   2.1537667066838235        72.000612859300816     
   2.1539219995202785        71.933145917494912     
   2.1540767325656263        71.865802358161673     
   2.1542309077069777        71.798581873853152     
   2.1543845268951225        71.731484157870298     
   2.1545375919513483        71.664508904128695     
   2.1546901047528881        71.597655808418835     
   2.1548420672354434        71.530924566137159     
   2.1549934811520273        71.464314874318390     
   2.1551443484690349        71.397826431402123     
   2.1552946709778285        71.331458935411632     
   2.1554444504744255        71.265212086072523     
   2.1555936888687790        71.199085584124106     
   2.1557423879363147        71.133079131030499     
   2.1558905494617964        71.067192428384772     
   2.1560381753357176        71.001425180105727     
   2.1561852672577353        70.935777089634826     
   2.1563318271315510        70.870247862515512     
   2.1564778566567933        70.804837203962009     
   2.1566233576294818        70.739544820608543     
   2.1567683318021253        70.674370419799757     
   2.1569127809771858        70.609313710468300     
   2.1570567069325257        70.544374402073046     
   2.1572001113385748        70.479552203266778     
   2.1573429959808563        70.414846826464682     
   2.1574853625589854        70.350257982559896     
   2.1576272128491039        70.285785384387992     
   2.1577685485744258        70.221428745919511     
   2.1579093713846991        70.157187780709776     
   2.1580496830532594        70.093062204802138     
   2.1581894852340526        70.029051733602415     
   2.1583287796049690        69.965156083603190     
   2.1584675679013383        69.901374973183124     
   2.1586058517938667        69.837708121243352     
   2.1587436329180338        69.774155245901753     
   2.1588809129484927        69.710716067725670     
   2.1590176935470837        69.647390308030324     
   2.1591539763995478        69.584177689094119     
   2.1592897630978061        69.521077932797013     
   2.1594250552759569        69.458090761646545     
   2.1595598546292543        69.395215902426571     
   2.1596941627248563        69.332453078510937     
   2.1598279811891130        69.269802015598543     
   2.1599613116352843        69.207262440855217     
   2.1600941556916431        69.144834082485104     
   2.1602265149147746        69.082516668050232     
   2.1603583909289372        69.020309926267529     
   2.1604897853007463        68.958213587555022     
   2.1606206996299648        68.896227382408696     
   2.1607511355040612        68.834351043047349     
   2.1608810944074288        68.772584299458558     
   2.1610105779941149        68.710926888451297     
   2.1611395877496538        68.649378540571078     
   2.1612681252447650        68.587938991508778     
   2.1613961920310976        68.526607976898219     
   2.1615237896423141        68.465385232961395     
   2.1616509196229368        68.404270497204308     
   2.1617775834329587        68.343263505475420     
   2.1619037826294289        68.282363996758349     
   2.1620295187640117        68.221571713142410     
   2.1621547932954317        68.160886391914246     
   2.1622796077103668        68.100307773345762     
   2.1624039635411370        68.039835601875936     
   2.1625278622445205        67.979469617322110     
   2.1626513053027665        67.919209563067255     
   2.1627742942031567        67.859055183681974     
   2.1628968304067975        67.799006223060005     
   2.1630189153817270        67.739062427086296     
   2.1631405505794494        67.679223541406444     
   2.1632617374686891        67.619489313319448     
   2.1633824774376249        67.559859488330730     
   2.1635027720484645        67.500333819692173     
   2.1636226226291990        67.440912051674474     
   2.1637420306350297        67.381593935468885     
   2.1638609974616174        67.322379220964493     
   2.1639795246037066        67.263267661005173     
   2.1640976134256311        67.204259006076640     
   2.1642152653460127        67.145353010582809     
   2.1643324817235499        67.086549425358911     
   2.1644492639863042        67.027848005266165     
   2.1645656135884423        66.969248508750482     
   2.1646815318149324        66.910750686653458     
   2.1647970200708420        66.852354296483952     
   2.1649120797399362        66.794059094951137     
   2.1650267122483644        66.735864843228526     
   2.1651409188520470        66.677771294273668     
   2.1652547009993168        66.619778212112820     
   2.1653680599895520        66.561885353324428     
   2.1654809971607589        66.504092478596633     
   2.1655935139086617        66.446399350549555     
   2.1657056115625783        66.388805730981147     
   2.1658172914176381        66.331311381506268     
   2.1659285548005611        66.273916064643927     
   2.1660394030841088        66.216619547717514     
   2.1661498375340615        66.159421591838779     
   2.1662598594820226        66.102321964326549     
   2.1663694701944842        66.045320428566853     
   2.1664786710670150        65.988416756261373     
   2.1665874633465441        65.931610712217392     
   2.1666958482908716        65.874902062106983     
   2.1668038272182035        65.818290576454459     
   2.1669114014248474        65.761776026744641     
   2.1670185721431765        65.705358179601191     
   2.1671253406723996        65.649036807584039     
   2.1672317082760357        65.592811681596700     
   2.1673376761986076        65.536682573764367     
   2.1674432457566648        65.480649257565560     
   2.1675484181364935        65.424711505426615     
   2.1676531946144997        65.368869091870920     
   2.1677575764220824        65.313121791354334     
   2.1678615648149013        65.257469379439968     
   2.1679651609843527        65.201911631416749     
   2.1680683662112998        65.146448324263602     
   2.1681711817434852        65.091079238114219     
   2.1682736087182790        65.035804146697245     
   2.1683756483832002        64.980622830227034     
   2.1684773019653272        64.925535068119686     
   2.1685785706492622        64.870540639936493     
   2.1686794556346967        64.815639325366149     
   2.1687799581567271        64.760830908240592     
   2.1688800793605854        64.706115167765617     
   2.1689798204549233        64.651491887272627     
   2.1690791826203619        64.596960849730564     
   2.1691781670321855        64.542521838570337     
   2.1692767748682589        64.488174637821686     
   2.1693750072854479        64.433919032905521     
   2.1694728654857083        64.379754809988142     
   2.1695703505598551        64.325681753016198     
   2.1696674637605931        64.271699650954787     
   2.1697642061410694        64.217808289908604     
   2.1698605789155070        64.164007458337053     
   2.1699565832439389        64.110296945581339     
   2.1700522202006747        64.056676539411114     
   2.1701474909225928        64.003146029498950     
   2.1702423966123834        63.949705207901985     
   2.1703369383084072        63.896353863791340     
   2.1704311172151023        63.843091790323278     
   2.1705249343935322        63.789918778745864     
   2.1706183909285164        63.736834621961712     
   2.1707114880735570        63.683839114045263     
   2.1708042267853283        63.630932047833852     
   2.1708966082141861        63.578113218803274     
   2.1709886334261497        63.525382421562050     
   2.1710803036142075        63.472739452126213     
   2.1711716197943316        63.420184107578564     
   2.1712625829987098        63.367716183381305     
   2.1713531944077658        63.315335477957980     
   2.1714434551148516        63.263041789204721     
   2.1715333660912002        63.210834915878756     
   2.1716229284325421        63.158714656560697     
   2.1717121432658808        63.106680812498318     
   2.1718010115709139        63.054733182301852     
   2.1718895344498583        63.002871568153040     
   2.1719777130044675        62.951095771274090     
   2.1720655482053761        62.899405593601777     
   2.1721530410767347        62.847800837692120     
   2.1722401927557708        62.796281306828725     
   2.1723270042305733        62.744846804922567     
   2.1724134765860805        62.693497136500675     
   2.1724996107624790        62.642232106006738     
   2.1725854077994864        62.591051518532304     


==> chapter_3/figures/apr.dat <==
   1.17862E+001   4.81391E-001
   1.16941E+001   5.18162E-001
   1.16186E+001   5.57391E-001
   1.15575E+001   5.99130E-001
   1.15087E+001   6.43436E-001
   1.14705E+001   6.90318E-001
   1.14412E+001   7.39773E-001
   1.14193E+001   7.91739E-001
   1.14033E+001   8.46126E-001
   1.13920E+001   9.02820E-001
   1.13840E+001   9.61640E-001
   1.13781E+001   1.02237E+000
   1.13733E+001   1.08478E+000
   1.13684E+001   1.14855E+000
   1.13626E+001   1.21337E+000
   1.13550E+001   1.27887E+000
   1.13447E+001   1.34466E+000
   1.13311E+001   1.41032E+000
   1.13136E+001   1.47544E+000
   1.12916E+001   1.53958E+000
   1.12648E+001   1.60233E+000
   1.12327E+001   1.66328E+000
   1.11952E+001   1.72203E+000
   1.11521E+001   1.77820E+000
   1.11033E+001   1.83145E+000
   1.10489E+001   1.88151E+000
   1.09888E+001   1.92811E+000
   1.09234E+001   1.97104E+000
   1.08527E+001   2.01015E+000
   1.07772E+001   2.04535E+000
   1.06969E+001   2.07655E+000
   1.06125E+001   2.10375E+000
   1.05241E+001   2.12696E+000
   1.04322E+001   2.14627E+000
   1.03373E+001   2.16176E+000
   1.02397E+001   2.17358E+000
   1.01400E+001   2.18188E+000
   1.00386E+001   2.18684E+000
   9.93583E+000   2.18865E+000


==> chapter_3/figures/bgn1h1.dat <==
   1.35693E+001   4.81428E-001
   1.34730E+001   5.19413E-001
   1.33951E+001   5.59564E-001
   1.33322E+001   6.01831E-001
   1.32815E+001   6.46228E-001
   1.32406E+001   6.92759E-001
   1.32073E+001   7.41325E-001
   1.31798E+001   7.91872E-001
   1.31564E+001   8.44335E-001
   1.31357E+001   8.98541E-001
   1.31165E+001   9.54390E-001
   1.30975E+001   1.01169E+000
   1.30777E+001   1.07023E+000
   1.30563E+001   1.12983E+000
   1.30324E+001   1.19019E+000
   1.30051E+001   1.25091E+000
   1.29734E+001   1.31123E+000
   1.29346E+001   1.36616E+000
   1.28803E+001   1.40291E+000
   1.28038E+001   1.42648E+000
   1.27082E+001   1.44417E+000
   1.25967E+001   1.45851E+000
   1.24717E+001   1.47085E+000
   1.23353E+001   1.48199E+000
   1.21891E+001   1.49247E+000
   1.20349E+001   1.50266E+000
   1.18741E+001   1.51277E+000
   1.17081E+001   1.52295E+000
   1.15380E+001   1.53323E+000
   1.13652E+001   1.54361E+000
   1.11905E+001   1.55402E+000
   1.10150E+001   1.56435E+000
   1.08394E+001   1.57448E+000
   1.06645E+001   1.58424E+000
   1.04908E+001   1.59348E+000
   1.03188E+001   1.60203E+000
   1.01489E+001   1.60971E+000
   9.98136E+000   1.61639E+000
   9.81676E+000   1.62188E+000
   9.65547E+000   1.62597E+000
   9.49744E+000   1.62854E+000
   9.34256E+000   1.62954E+000


==> chapter_3/figures/fps.dat <==
   1.15795E+001   4.77617E-001
   1.15039E+001   5.13116E-001
   1.14407E+001   5.50513E-001
   1.13879E+001   5.89819E-001
   1.13435E+001   6.31030E-001
   1.13060E+001   6.74126E-001
   1.12739E+001   7.19065E-001
   1.12460E+001   7.65688E-001
   1.12208E+001   8.13853E-001
   1.11974E+001   8.63454E-001
   1.11746E+001   9.14207E-001
   1.11514E+001   9.65901E-001
   1.11271E+001   1.01836E+000
   1.11006E+001   1.07117E+000
   1.10714E+001   1.12407E+000
   1.10387E+001   1.17685E+000
   1.10021E+001   1.22907E+000
   1.09610E+001   1.28042E+000
   1.09151E+001   1.33051E+000
   1.08640E+001   1.37897E+000
   1.08074E+001   1.42566E+000
   1.07454E+001   1.47022E+000
   1.06777E+001   1.51238E+000
   1.06046E+001   1.55204E+000
   1.05261E+001   1.58893E+000
   1.04424E+001   1.62297E+000
   1.03538E+001   1.65410E+000
   1.02605E+001   1.68222E+000
   1.01628E+001   1.70735E+000
   1.00613E+001   1.72939E+000
   9.95623E+000   1.74835E+000
   9.84801E+000   1.76429E+000
   9.73717E+000   1.77713E+000
   9.62392E+000   1.78699E+000
   9.50890E+000   1.79392E+000
   9.39238E+000   1.79798E+000
   9.27475E+000   1.79934E+000


==> chapter_3/figures/gm1.dat <==
   1.41129E+001   4.91896E-001
   1.40511E+001   5.31496E-001
   1.40050E+001   5.73421E-001
   1.39716E+001   6.17703E-001
   1.39486E+001   6.64370E-001
   1.39338E+001   7.13426E-001
   1.39254E+001   7.64857E-001
   1.39218E+001   8.18629E-001
   1.39216E+001   8.74674E-001
   1.39234E+001   9.32903E-001
   1.39260E+001   9.93206E-001
   1.39284E+001   1.05544E+000
   1.39297E+001   1.11942E+000
   1.39288E+001   1.18494E+000
   1.39250E+001   1.25174E+000
   1.39174E+001   1.31956E+000
   1.39055E+001   1.38808E+000
   1.38886E+001   1.45697E+000
   1.38662E+001   1.52587E+000
   1.38378E+001   1.59440E+000
   1.38029E+001   1.66216E+000
   1.37613E+001   1.72873E+000
   1.37127E+001   1.79370E+000
   1.36568E+001   1.85666E+000
   1.35936E+001   1.91720E+000
   1.35230E+001   1.97495E+000
   1.34450E+001   2.02953E+000
   1.33598E+001   2.08061E+000
   1.32674E+001   2.12791E+000
   1.31682E+001   2.17116E+000
   1.30624E+001   2.21017E+000
   1.29504E+001   2.24477E+000
   1.28325E+001   2.27486E+000
   1.27093E+001   2.30039E+000
   1.25811E+001   2.32135E+000
   1.24486E+001   2.33778E+000
   1.23123E+001   2.34978E+000
   1.21728E+001   2.35748E+000
   1.20306E+001   2.36103E+000


==> chapter_3/figures/gnh3.dat <==
   1.56578E+001   4.99078E-001
   1.54870E+001   5.35145E-001
   1.53395E+001   5.73292E-001
   1.52118E+001   6.13543E-001
   1.51008E+001   6.55869E-001
   1.50036E+001   7.00279E-001
   1.49180E+001   7.46715E-001
   1.48417E+001   7.95131E-001
   1.47727E+001   8.45446E-001
   1.47095E+001   8.97549E-001
   1.46505E+001   9.51316E-001
   1.45941E+001   1.00659E+000
   1.45393E+001   1.06318E+000
   1.44848E+001   1.12086E+000
   1.44294E+001   1.17916E+000
   1.43720E+001   1.23781E+000
   1.43118E+001   1.29636E+000
   1.42469E+001   1.35250E+000
   1.41750E+001   1.40571E+000
   1.40950E+001   1.45612E+000
   1.40065E+001   1.50386E+000
   1.39097E+001   1.54920E+000
   1.38049E+001   1.59228E+000
   1.36927E+001   1.63326E+000
   1.35735E+001   1.67217E+000
   1.34479E+001   1.70905E+000
   1.33165E+001   1.74388E+000
   1.31797E+001   1.77663E+000
   1.30382E+001   1.80719E+000
   1.28926E+001   1.83535E+000
   1.27433E+001   1.86094E+000
   1.25907E+001   1.88382E+000
   1.24353E+001   1.90386E+000
   1.22772E+001   1.92104E+000
   1.21170E+001   1.93534E+000
   1.19549E+001   1.94678E+000
   1.17916E+001   1.95531E+000
   1.16277E+001   1.96088E+000
   1.14633E+001   1.96357E+000


==> chapter_3/figures/sly4.dat <==
   1.23750E+001   4.70018E-001
   1.22772E+001   5.06405E-001
   1.21970E+001   5.45022E-001
   1.21317E+001   5.85900E-001
   1.20788E+001   6.28979E-001
   1.20359E+001   6.74211E-001
   1.20012E+001   7.21574E-001
   1.19729E+001   7.71026E-001
   1.19495E+001   8.22399E-001
   1.19293E+001   8.75531E-001
   1.19112E+001   9.30312E-001
   1.18941E+001   9.86566E-001
   1.18768E+001   1.04398E+000
   1.18583E+001   1.10236E+000
   1.18380E+001   1.16146E+000
   1.18149E+001   1.22090E+000
   1.17884E+001   1.28042E+000
   1.17580E+001   1.33971E+000
   1.17232E+001   1.39836E+000
   1.16835E+001   1.45611E+000
   1.16388E+001   1.51255E+000
   1.15886E+001   1.56741E+000
   1.15330E+001   1.62032E+000
   1.14717E+001   1.67099E+000
   1.14048E+001   1.71912E+000
   1.13324E+001   1.76450E+000
   1.12545E+001   1.80688E+000
   1.11714E+001   1.84608E+000
   1.10832E+001   1.88194E+000
   1.09903E+001   1.91435E+000
   1.08930E+001   1.94323E+000
   1.07916E+001   1.96853E+000
   1.06865E+001   1.99025E+000
   1.05780E+001   2.00841E+000
   1.04667E+001   2.02307E+000
   1.03530E+001   2.03432E+000
   1.02372E+001   2.04226E+000
   1.01198E+001   2.04702E+000
   1.00013E+001   2.04877E+000

